Spline-Based Space-Time Finite Element Approach for Fluid-Structure Interaction Problems With a Focus on Fully Enclosed Domains

Non-Uniform Rational B-Spline (NURBS) surfaces are commonly used within Computer-Aided Design (CAD) tools to represent geometric objects. When using isogeometric analysis (IGA), it is possible to use such NURBS geometries for numerical analysis directly. Analyzing fluid flows, however, requires complex three-dimensional geometries to represent flow domains. Defining a parametrization of such volumetric domains using NURBS can be challenging and is still an ongoing topic in the IGA community. With the recently developed NURBS-enhanced finite element method (NEFEM), the favorable geometric characteristics of NURBS are used within a standard finite element method. This is achieved by enhancing the elements touching the boundary by using the NURBS geometry itself. In the current work, a new variation of NEFEM is introduced, which is suitable for three-dimensional space-time finite element formulations. The proposed method makes use of a new mapping which results in a non-Cartesian formulation suitable for fluid-structure interaction (FSI). This is demonstrated by combining the method with an IGA formulation in a strongly-coupled partitioned framework for solving FSI problems. The framework yields a fully spline-based representation of the fluid-structure interface through a single NURBS. The coupling conditions at the fluid-structure interface are enforced through a Robin-Neumann type coupling scheme. This scheme is particularly useful when considering incompressible fluids in fully Dirichlet-bounded and curved problems, as it satisfies the incompressibility constraint on the fluid for each step within the coupling procedure. The accuracy and performance of the introduced spline-based space-time finite element approach and its use within the proposed coupled FSI framework are demonstrated using a series of two- and three-dimensional benchmark problems.

==> data/2d-balloon-error-t=1.0-dt0.001.csv <==
dt, NEFEM, NEFEM-exact, SFEM, SFEM-exact, Polygon-Exact
0.0010000000000, 1.7592920000000, 0.0000000092298, 1.7584882000000, 0.0000000022714, 0.0000000000163
0.1010000000000, 1.7598660000000, 0.0000004739667, 1.7590626000000, 0.0000005724552, 0.0000001663225
0.2010000000000, 1.7615597000000, 0.0000011011872, 1.7607572000000, 0.0000014661894, 0.0000006580867
0.3010000000000, 1.7643696000000, 0.0000018453950, 1.7635688000000, 0.0000026854913, 0.0000014734396
0.4010000000000, 1.7682904000000, 0.0000027079872, 1.7674920000000, 0.0000042154498, 0.0000026093030
0.5010000000000, 1.7733145000000, 0.0000036497433, 1.7725195000000, 0.0000060640598, 0.0000040614337
0.6010000000000, 1.7794324000000, 0.0000046436354, 1.7786418000000, 0.0000082036024, 0.0000058244818
0.7010000000000, 1.7866327000000, 0.0000056612917, 1.7858478000000, 0.0000106526446, 0.0000078920635
0.8010000000000, 1.7949022000000, 0.0000066729701, 1.7941242000000, 0.0000133645615, 0.0000102568447
0.9010000000000, 1.8042259000000, 0.0000076295364, 1.8034565000000, 0.0000163687414, 0.0000129106360
1.0000000000000, 1.8144788000000, 0.0000085131511, 1.8137195000000, 0.0000196064062, 0.0000158137986


==> data/2d-balloon-time-ref.csv <==
Dt,R_NEFEM-R_exact,R_SFEM-R_exact,R_SFEM-R_Polygon,R_exact-R_Polygon
0.0005,0.0000038258,0.0000591058,0.000002225,0.0000568808
0.001,0.0000080858,0.0000635558,0.000006675,0.0000568808
0.002,0.0000159958,0.0000721658,0.000015285,0.0000568808
0.004,0.0000313358,0.0000892358,0.000032355,0.0000568808
0.016,0.0001212658,0.0001911758,0.000134295,0.0000568808


==> data/balloon-error-t=1.0-dt0.001.csv <==
t,              SFEM,           NEFEM,          Polygon
0.00000000000,  0.00000000000,  0.00000000000,  0.00000000000
0.10000000000,  0.00000256352,  0.00000101832,  0.00000070184
0.20000000000,  0.00000738731,  0.00000151061,  0.00000280501
0.30000000000,  0.00001428846,  0.00000250386,  0.00000630252
0.40000000000,  0.00002296825,  0.00000439995,  0.00001118282
0.50000000000,  0.00003292822,  0.00000807702,  0.00001742993
0.60000000000,  0.00004396817,  0.00001208037,  0.00002502364
0.70000000000,  0.00005562907,  0.00001648803,  0.00003393976
0.80000000000,  0.00006761608,  0.00002240502,  0.00004415039
0.90000000000,  0.00007958188,  0.00003101572,  0.00005562425
1.00000000000,  0.00009517190,  0.00004014530,  0.00006832699


==> data/balloon-exact.csv <==
t,     R
0.00,  0.30000000000
0.02,  0.30000332633
0.04,  0.30001330508
0.06,  0.30002993560
0.08,  0.30005321678
0.10,  0.30008314708
0.12,  0.30011972449
0.14,  0.30016294660
0.16,  0.30021281053
0.18,  0.30026931298
0.20,  0.30033245019
0.22,  0.30040221799
0.24,  0.30047861175
0.26,  0.30056162642
0.28,  0.30065125653
0.30,  0.30074749614
0.32,  0.30085033893
0.34,  0.30095977812
0.36,  0.30107580651
0.38,  0.30119841650
0.40,  0.30132760005
0.42,  0.30146334871
0.44,  0.30160565361
0.46,  0.30175450548
0.48,  0.30190989463
0.50,  0.30207181098
0.52,  0.30224024403
0.54,  0.30241518290
0.56,  0.30259661631
0.58,  0.30278453257
0.60,  0.30297891963
0.62,  0.30317976504
0.64,  0.30338705598
0.66,  0.30360077923
0.68,  0.30382092123
0.70,  0.30404746803
0.72,  0.30428040533
0.74,  0.30451971847
0.76,  0.30476539241
0.78,  0.30501741180
0.80,  0.30527576092
0.82,  0.30554042372
0.84,  0.30581138379
0.86,  0.30608862442
0.88,  0.30637212855
0.90,  0.30666187882
0.92,  0.30695785753
0.94,  0.30726004669
0.96,  0.30756842800
0.98,  0.30788298283
1.00,  0.30820369230


==> data/balloon-radii-dt0.001.csv <==
t,    SFEM,           NEFEM,          Polygon,        Exact
0,      0.3000000000,   0.3000000000,   0.3000000000,   0.3000000000
0.1,    0.3000857106,   0.3000841654,   0.3000838489,   0.3000831471
0.2,    0.3003398375,   0.3003342708,   0.3003352552,   0.3003324502
0.3,    0.3007617846,   0.3007500000,   0.3007537987,   0.3007474961
0.4,    0.3013505683,   0.3013320000,   0.3013387829,   0.3013276001
0.5,    0.3021047392,   0.3020798880,   0.3020892409,   0.3020718110
0.6,    0.3030228878,   0.3029910000,   0.3030039433,   0.3029789196
0.7,    0.3041030971,   0.3040312500,   0.3040814078,   0.3040474680
0.8,    0.3053433770,   0.3052533559,   0.3053199113,   0.3052757609
0.9,    0.3067414607,   0.3066320631,   0.3067175031,   0.3066618788
1.0,    0.3082948642,   0.3081635470,   0.3082720193,   0.3082036923


==> data/balloon-time-ref.csv <==
Dt,R_exact-R_Polygon,R_NEFEM-R_exact,R_SFEM-R_Polygon,R_SFEM-R_exact
0.1,0.000068326994556,0.000871800095203,0.000916556000647,0.000984882995203
0.01,0.000068326994556,0.000161204495203,0.000188403100647,0.000256730095203
0.001,0.000068326994556,0.000041145304797,0.000022844900647,0.000091171895203
0.0001,0.000068326994556,0.000013996195203,0.000000814700647,0.000069141695203


==> data/cylinder-steady.csv <==
ne,area-NEFEM,Fx-NEFEM,Cd-NEFEM,errorNEFEM,area-SFEM,Fx-SFEM,Cd-SFEM,errorSFEM,errorAreaNEFEM,errorAreaSFEM
496,   1.2880529856160E-01, 4.75757382E-03, 5.80424087339986, 0.05061176955799, 1.2857280407190E-01, 4.73405748E-03, 5.77555093736278, 0.06625015361140, 1.82897387536564E-09,0.001805009013236
1984,  1.2880529856160E-01, 4.97291419E-03, 6.06695615934303, 0.01713783753769, 1.2874717294780E-01, 4.96320259E-03, 6.05510800322979, 0.02105336283920, 1.82897387536564E-09,0.00045126908539
7936, 1.2880529856160E-01, 5.04809126E-03, 6.15867219797501, 0.00430984313286, 1.2879076667410E-01, 5.04378791E-03, 6.15342210968618, 0.00515863992929, 1.82897387536564E-09,0.000112822401075
31744,1.2880529856160E-01, 5.06169864E-03, 6.17527320093191, 0.00112591148218, 1.2880166555420E-01, 5.05966334E-03, 6.17279013755380, 0.00142735544364, 1.82897387536564E-09,2.82072478031174E-05


==> data/turek-error-nefem.csv <==
ITS,AREA,FX,FY,FZ,Cd,Cl,integral,CD-error,Integral-error,ne
3.9800,6.440264928078E-02,3.155617822310E-02,-3.250744081465E-04,-1.537223558251E-03,3.07865153396000,-0.03171457640450,1.296157E+01,0.06216976,6.931406128E-02,496
3.9800,6.440264928078E-02,3.218880896352E-02,-5.332371575735E-05,-2.023540911606E-03,3.14037160620000,-0.00520231373242,1.336219E+01,0.044448554,4.054814783E-02,1984
3.9800,6.440264928078E-02,3.308510545205E-02,-5.611023236205E-05,-2.245441235384E-03,3.22781516605000,-0.00547416901093,1.374771E+01,0.018924786,1.286646705E-02,7936
3.9800,6.440264928078E-02,3.355344855451E-02,-1.058630493415E-04,-2.384783012780E-03,3.27350717605000,-0.01032810237480,1.392690E+01,0.006465283,0.000000000E+00,31744


==> data/turek-error-sfem.csv <==
ITS,AREA,FX,FY,FZ,Cd,Cl,integral,CD-error,Integral-error,ne
3.98,6.432103595119E-02,3.150260120021E-02,-3.326478517509E-04,-1.504947905596E-03,3.07342450734,-0.0324534489513,12.93019,0.067755245286338,0.071159087349991,496
3.98,6.438224341598E-02,3.214009652039E-02,-5.122858902240E-05,-2.007168084648E-03,3.13561917272,-0.0049979111241,13.33985,0.048890083499151,0.041731138628726,1984
3.98,6.439754765680E-02,3.306023321578E-02,-5.529202509207E-05,-2.237614635514E-03,3.22538860642,-0.0053943439114,13.73672,0.021660820668527,0.013221960263721,7936
3.98,6.440137386493E-02,3.353969996476E-02,-1.059360011359E-04,-2.379966650210E-03,3.27216585022,-0.0103352196230,13.92078,0.007472139583839,0.000000000000000,31744


==> data/unsteady-nefem.csv <==
itt,area,Fx,Fy,Fz,Cd,Cl
0.0,  0.6440264928078E-01,    0.1153253403736E-02,    -0.8789963033095E-05,    -0.2663225499576E-06,    0.112512527194,    -0.000857557369082
0.01,  0.6440264928078E-01,    0.1728695835860E-02,    -0.1852812245342E-04,    -0.9467263335013E-06,    0.168653252279,    -0.00180762170277
0.02,  0.6440264928078E-01,    0.1983178428033E-02,    -0.3422841994237E-04,    0.2782118041655E-06,    0.193480822247,    -0.00333935804316
0.03,  0.6440264928078E-01,    0.1701651236059E-02,    0.1674133306547E-04,    -0.3818900041539E-06,    0.166014754737,    0.00163330078688
0.04,  0.6440264928078E-01,    0.1644565704288E-02,    -0.1916396712239E-05,    0.2819135410542E-06,    0.160445434565,    -0.000186965532901
0.05,  0.6440264928078E-01,    0.1822023019653E-02,    -0.2870590336660E-05,    -0.6136096693570E-07,    0.177758343381,    -0.00028005759382
0.06,  0.6440264928078E-01,    0.2082806639984E-02,    -0.2144870679383E-04,    0.1356242162291E-06,    0.203200647803,    -0.00209255676037
0.07,  0.6440264928078E-01,    0.2163618927369E-02,    0.4987128582570E-05,    0.4836923820264E-07,    0.211084773402,    0.000486549130007
0.08,  0.6440264928078E-01,    0.2181244701092E-02,    0.2609048994021E-06,    0.1603051150214E-06,    0.212804361082,    2.5454136527e-05
0.09,  0.6440264928078E-01,    0.2206397742095E-02,    -0.1563667605510E-05,    0.2009293865020E-06,    0.215258316302,    -0.000152552937123
0.1,  0.6440264928078E-01,    0.2257001520183E-02,    0.1025439426037E-05,    0.3059673951929E-06,    0.220195270262,    0.000100042870833
0.11,  0.6440264928078E-01,    0.2315343916226E-02,    0.6465587311188E-05,    0.4016878371891E-06,    0.225887211339,    0.00063078900597
0.12,  0.6440264928078E-01,    0.2376341514201E-02,    -0.1735006998564E-05,    0.5240360525897E-06,    0.231838196507,    -0.00016926897547
0.13,  0.6440264928078E-01,    0.2421966839479E-02,    -0.1968433606269E-05,    0.6669267777609E-06,    0.236289447754,    -0.000192042303051
0.14,  0.6440264928078E-01,    0.2466820242372E-02,    0.1060195399546E-05,    0.8260950551725E-06,    0.2406653895,    0.000103433697517
0.15,  0.6440264928078E-01,    0.2509213317935E-02,    -0.6861769090427E-08,    0.1001341675927E-05,    0.244801299311,    -6.69440886871e-07
0.16,  0.6440264928078E-01,    0.2554395718416E-02,    -0.8921478362681E-06,    0.1194170129603E-05,    0.249209338382,    -8.70388132944e-05
0.17,  0.6440264928078E-01,    0.2600338092717E-02,    -0.1360474030968E-05,    0.1406781223483E-05,    0.253691521241,    -0.000132729173753
0.18,  0.6440264928078E-01,    0.2644987480716E-02,    -0.1230888657089E-05,    0.1642317747501E-05,    0.258047559094,    -0.000120086698253
0.19,  0.6440264928078E-01,    0.2687672588142E-02,    -0.1552526146011E-05,    0.1900901770526E-05,    0.262211959819,    -0.000151465965464
0.2,  0.6440264928078E-01,    0.2729021366691E-02,    -0.1559698963281E-05,    0.2182358385209E-05,    0.266245986994,    -0.000152165752515
0.21,  0.6440264928078E-01,    0.2769849190415E-02,    -0.1506816538127E-05,    0.2485617996657E-05,    0.270229189309,    -0.000147006491525
0.22,  0.6440264928078E-01,    0.2810907437665E-02,    -0.1676046306853E-05,    0.2812203583442E-05,    0.274234871967,    -0.000163516712864
0.23,  0.6440264928078E-01,    0.2852072866026E-02,    -0.1936686175390E-05,    0.3162847362746E-05,    0.27825101132,    -0.000188944992721
0.24,  0.6440264928078E-01,    0.2892980933049E-02,    -0.2099805117192E-05,    0.3538355205111E-05,    0.282242042249,    -0.000204859035824
0.25,  0.6440264928078E-01,    0.2933393544600E-02,    -0.2163731490675E-05,    0.3939191325472E-05,    0.286184736059,    -0.000211095755188
0.26,  0.6440264928078E-01,    0.2973349170202E-02,    -0.2049700235965E-05,    0.4365712316406E-05,    0.290082845873,    -0.000199970754728
0.27,  0.6440264928078E-01,    0.3013089785537E-02,    -0.1851457135093E-05,    0.4818180807142E-05,    0.293959979077,    -0.000180629964399
0.28,  0.6440264928078E-01,    0.3052844595873E-02,    -0.1676839394778E-05,    0.5296765446678E-05,    0.297838497158,    -0.000163594087295
0.29,  0.6440264928078E-01,    0.3092698270450E-02,    -0.1570972341504E-05,    0.5801729870652E-05,    0.301726660532,    -0.000153265594293
0.3,  0.6440264928078E-01,    0.3132606562700E-02,    -0.1476925392506E-05,    0.6333368183960E-05,    0.305620152459,    -0.000144090282196
0.31,  0.6440264928078E-01,    0.3172535394785E-02,    -0.1321994885322E-05,    0.6891863554421E-05,    0.309515648272,    -0.000128975110763
0.32,  0.6440264928078E-01,    0.3212511496577E-02,    -0.1103649941549E-05,    0.7477271425839E-05,    0.313415755764,    -0.000107673165029
0.33,  0.6440264928078E-01,    0.3252610759804E-02,    -0.8634961428354E-06,    0.8089505014179E-05,    0.317327879005,    -8.42435261303e-05
0.34,  0.6440264928078E-01,    0.3292919482836E-02,    -0.6361215597987E-06,    0.8728452136703E-05,    0.32126043735,    -6.20606399804e-05
0.35,  0.6440264928078E-01,    0.3333470667187E-02,    -0.4355638347723E-06,    0.9393964166665E-05,    0.325216650457,    -4.24940326607e-05
0.36,  0.6440264928078E-01,    0.3374290281291E-02,    -0.2440247992043E-06,    0.1008583137488E-04,    0.329199051833,    -2.38072974833e-05
0.37,  0.6440264928078E-01,    0.3415400696012E-02,    -0.4175922652984E-07,    0.1080375056910E-04,    0.333209824001,    -4.07407088096e-06
0.38,  0.6440264928078E-01,    0.3456838066321E-02,    0.1678514052646E-06,    0.1154729693385E-04,    0.337252494275,    1.63757468551e-05
0.39,  0.6440264928078E-01,    0.3498646273014E-02,    0.3782773817275E-06,    0.1231595619190E-04,    0.341331343709,    3.69051104124e-05
0.4,  0.6440264928078E-01,    0.3540864194019E-02,    0.5874724869261E-06,    0.1310913956385E-04,    0.34545016527,    5.73143889684e-05
0.41,  0.6440264928078E-01,    0.3583521885149E-02,    0.7978837368080E-06,    0.1392615801362E-04,    0.349611891234,    7.78423157861e-05
0.42,  0.6440264928078E-01,    0.3626652830291E-02,    0.1014066152922E-05,    0.1476624530336E-04,    0.353819788321,    9.89332832119e-05
0.43,  0.6440264928078E-01,    0.3670288303067E-02,    0.1237935180700E-05,    0.1562850934223E-04,    0.358076907616,    0.000120774163971
0.44,  0.6440264928078E-01,    0.3714458757392E-02,    0.1469771389742E-05,    0.1651196450981E-04,    0.362386220233,    0.000143392330707
0.45,  0.6440264928078E-01,    0.3759195430060E-02,    0.1710675061413E-05,    0.1741553771516E-04,    0.366750773664,    0.000166895127943
0.46,  0.6440264928078E-01,    0.3804525668389E-02,    0.1962436011282E-05,    0.1833804731393E-04,    0.37117323594,    0.000191457171832
0.47,  0.6440264928078E-01,    0.3850475450461E-02,    0.2226823216595E-05,    0.1927821425046E-04,    0.375656141508,    0.000217251045521
0.48,  0.6440264928078E-01,    0.3897069828115E-02,    0.2505058808309E-05,    0.2023466321593E-04,    0.38020193445,    0.000244395981298
0.49,  0.6440264928078E-01,    0.3944332586904E-02,    0.2799184371014E-05,    0.2120591923002E-04,    0.384812935308,    0.000273091158148
0.5,  0.6440264928078E-01,    0.3992284099998E-02,    0.3109663557974E-05,    0.2219041119237E-04,    0.389491131707,    0.000303381810534
0.51,  0.6440264928078E-01,    0.4040943382258E-02,    0.3437882993042E-05,    0.2318648125574E-04,    0.394238378757,    0.000335403218833
0.52,  0.6440264928078E-01,    0.4090328717339E-02,    0.3784963021355E-05,    0.2419239217100E-04,    0.399056460228,    0.00036926468501
0.53,  0.6440264928078E-01,    0.4140456209483E-02,    0.4150297445651E-05,    0.2520630348232E-04,    0.403946947267,    0.000404907067868
0.54,  0.6440264928078E-01,    0.4191337314867E-02,    0.4536902788345E-05,    0.2622633608723E-04,    0.408910957548,    0.000442624662278
0.55,  0.6440264928078E-01,    0.4242987179208E-02,    0.4944138281494E-05,    0.2725048880008E-04,    0.413949968703,    0.000482354954292
0.56,  0.6440264928078E-01,    0.4295413489392E-02,    0.5371080859838E-05,    0.2827672407083E-04,    0.419064730672,    0.000524007888765
0.57,  0.6440264928078E-01,    0.4348623725056E-02,    0.5819191270413E-05,    0.2930294711592E-04,    0.424255973176,    0.000567725977601
0.58,  0.6440264928078E-01,    0.4402624503260E-02,    0.6288279632624E-05,    0.3032699017483E-04,    0.429524341781,    0.000613490695866
0.59,  0.6440264928078E-01,    0.4457419445266E-02,    0.6776898143254E-05,    0.3134665610842E-04,    0.434870189782,    0.000661160794464
0.6,  0.6440264928078E-01,    0.4513010803410E-02,    0.7284544599650E-05,    0.3235970488896E-04,    0.440293736918,    0.000710687278015
0.61,  0.6440264928078E-01,    0.4569398639162E-02,    0.7810249210993E-05,    0.3336386925550E-04,    0.445794989187,    0.00076197553278
0.62,  0.6440264928078E-01,    0.4626581776104E-02,    0.8353354213363E-05,    0.3435685651692E-04,    0.451373831815,    0.00081496138667
0.63,  0.6440264928078E-01,    0.4684557363522E-02,    0.8913080501431E-05,    0.3533635762216E-04,    0.457029986685,    0.000869568829408
0.64,  0.6440264928078E-01,    0.4743320072207E-02,    0.9489689896060E-05,    0.3630004955846E-04,    0.462762933874,    0.000925823404494
0.65,  0.6440264928078E-01,    0.4802863139412E-02,    0.1008441052311E-04,    0.3724563364828E-04,    0.468572013601,    0.000983844929084
0.66,  0.6440264928078E-01,    0.4863182375873E-02,    0.1069262364684E-04,    0.3817079430036E-04,    0.474456817158,    0.00104318279481
0.67,  0.6440264928078E-01,    0.4924266756550E-02,    0.1131389394403E-04,    0.3907326154391E-04,    0.480416268932,    0.00110379453112
0.68,  0.6440264928078E-01,    0.4986107263118E-02,    0.1194536967602E-04,    0.3995075623555E-04,    0.486449489085,    0.00116540191961
0.69,  0.6440264928078E-01,    0.5048690229899E-02,    0.1259026372238E-04,    0.4080107130216E-04,    0.49255514438,    0.00122831841194
0.7,  0.6440264928078E-01,    0.5112006743971E-02,    0.1324506806448E-04,    0.4162197091406E-04,    0.498732365265,    0.00129220176239
0.71,  0.6440264928078E-01,    0.5176043991823E-02,    0.1391041731814E-04,    0.4241131601193E-04,    0.504979901641,    0.0013571138847
0.72,  0.6440264928078E-01,    0.5240790853995E-02,    0.1458200165149E-04,    0.4316698005544E-04,    0.511296668682,    0.00142263430746
0.73,  0.6440264928078E-01,    0.5306234260244E-02,    0.1525974550121E-04,    0.4388685784081E-04,    0.517681391243,    0.00148875565865
0.74,  0.6440264928078E-01,    0.5372358121937E-02,    0.1594311079225E-04,    0.4456893265526E-04,    0.524132499701,    0.00155542544315
0.75,  0.6440264928078E-01,    0.5439149177962E-02,    0.1663057119041E-04,    0.4521127838064E-04,    0.530648700289,    0.00162249475028
0.76,  0.6440264928078E-01,    0.5506593576776E-02,    0.1732026518040E-04,    0.4581197297753E-04,    0.537228641637,    0.00168978196882
0.77,  0.6440264928078E-01,    0.5574679237447E-02,    0.1801077930473E-04,    0.4636903599757E-04,    0.543871145117,    0.00175714920046
0.78,  0.6440264928078E-01,    0.5643392142159E-02,    0.1870072847977E-04,    0.4688066508141E-04,    0.550574843137,    0.0018244613151
0.79,  0.6440264928078E-01,    0.5712718872337E-02,    0.1938815629558E-04,    0.4734504451126E-04,    0.557338426569,    0.00189152744347
0.8,  0.6440264928078E-01,    0.5782645176771E-02,    0.2007214164429E-04,    0.4776051297959E-04,    0.564160505051,    0.00195825772139
0.81,  0.6440264928078E-01,    0.5853160436595E-02,    0.2075064964448E-04,    0.4812527293760E-04,    0.571040042595,    0.00202445362385
0.82,  0.6440264928078E-01,    0.5924254696676E-02,    0.2142060297182E-04,    0.4843758245247E-04,    0.577976067968,    0.00208981492408
0.83,  0.6440264928078E-01,    0.5995916738584E-02,    0.2207987231843E-04,    0.4869565919171E-04,    0.584967486691,    0.00215413388472
0.84,  0.6440264928078E-01,    0.6068136773752E-02,    0.2272691397987E-04,    0.4889779343819E-04,    0.592013343781,    0.00221725990048
0.85,  0.6440264928078E-01,    0.6140905753440E-02,    0.2335973678660E-04,    0.4904217216662E-04,    0.599112756433,    0.00227899871089
0.86,  0.6440264928078E-01,    0.6214216819743E-02,    0.2397646295840E-04,    0.4912701684931E-04,    0.606265055585,    0.00233916711789
0.87,  0.6440264928078E-01,    0.6288064085860E-02,    0.2457527137199E-04,    0.4915043142706E-04,    0.613469666913,    0.00239758745093
0.88,  0.6440264928078E-01,    0.6362442881364E-02,    0.2515414688365E-04,    0.4911037248171E-04,    0.620726134767,    0.0024540631106
0.89,  0.6440264928078E-01,    0.6437349937341E-02,    0.2571013656086E-04,    0.4900474244419E-04,    0.628034140228,    0.00250830600594
0.9,  0.6440264928078E-01,    0.6512782643517E-02,    0.2624110055174E-04,    0.4883128008444E-04,    0.635393428636,    0.0025601073709
0.91,  0.6440264928078E-01,    0.6588739986857E-02,    0.2674532785605E-04,    0.4858752117914E-04,    0.642803901157,    0.00260930027864
0.92,  0.6440264928078E-01,    0.6665222452629E-02,    0.2722117020164E-04,    0.4827076521089E-04,    0.650265605135,    0.00265572392211
0.93,  0.6440264928078E-01,    0.6742232303254E-02,    0.2766512712656E-04,    0.4787802625039E-04,    0.657778761293,    0.00269903679284
0.94,  0.6440264928078E-01,    0.6819773929543E-02,    0.2807448384490E-04,    0.4740600030990E-04,    0.665343798004,    0.00273897403365
0.95,  0.6440264928078E-01,    0.6897853472853E-02,    0.2844592747400E-04,    0.4685094019817E-04,    0.672961314425,    0.00277521243649
0.96,  0.6440264928078E-01,    0.6976478701501E-02,    0.2877577620619E-04,    0.4620874417042E-04,    0.680632068439,    0.0028073928006
0.97,  0.6440264928078E-01,    0.7055658662415E-02,    0.2905937185017E-04,    0.4547461734912E-04,    0.688356942675,    0.00283506066831
0.98,  0.6440264928078E-01,    0.7135408869933E-02,    0.2929189330428E-04,    0.4464321639011E-04,    0.696137450725,    0.00285774568822
0.99,  0.6440264928078E-01,    0.7215752360880E-02,    0.2946926782862E-04,    0.4370841613246E-04,    0.703975840086,    0.00287505051987
1.0,  0.6440264928078E-01,    0.7296719652359E-02,    0.2958900392475E-04,    0.4266327997080E-04,    0.711875088035,    0.00288673209022
1.01,  0.6440264928078E-01,    0.7378343927835E-02,    0.2964970488288E-04,    0.4149986537879E-04,    0.719838431984,    0.00289265413492
1.02,  0.6440264928078E-01,    0.7460653335755E-02,    0.2964808179631E-04,    0.4020907006387E-04,    0.727868618122,    0.00289249578501
1.03,  0.6440264928078E-01,    0.7543669308067E-02,    0.2957931049644E-04,    0.3878051227772E-04,    0.735967737372,    0.0028857863899
1.04,  0.6440264928078E-01,    0.7627426135200E-02,    0.2943816909993E-04,    0.3720221007321E-04,    0.744139135141,    0.00287201649755
1.05,  0.6440264928078E-01,    0.7711968080502E-02,    0.2921938793185E-04,    0.3546049045381E-04,    0.752387129805,    0.00285067199335
1.06,  0.6440264928078E-01,    0.7797338409371E-02,    0.2891732691730E-04,    0.3353977453330E-04,    0.760715942378,    0.00282120262608
1.07,  0.6440264928078E-01,    0.7883588807705E-02,    0.2852616896440E-04,    0.3142218751007E-04,    0.769130615386,    0.00278304087458
1.08,  0.6440264928078E-01,    0.7970771846091E-02,    0.2803915417774E-04,    0.2908740762411E-04,    0.777636277667,    0.00273552723685
1.09,  0.6440264928078E-01,    0.8058948568533E-02,    0.2744926688133E-04,    0.2651236698469E-04,    0.786238884735,    0.00267797725672
1.1,  0.6440264928078E-01,    0.8148185382033E-02,    0.2675052202316E-04,    0.2367096569256E-04,    0.79494491532,    0.00260980702665
1.11,  0.6440264928078E-01,    0.8238551966377E-02,    0.2593650456165E-04,    0.2053387134279E-04,    0.803761167451,    0.00253039068894
1.12,  0.6440264928078E-01,    0.8330123198022E-02,    0.2500078159970E-04,    0.1706842538691E-04,    0.812694946148,    0.00243910064387
1.13,  0.6440264928078E-01,    0.8422976396312E-02,    0.2393844753138E-04,    0.1323855417715E-04,    0.821753794762,    0.00233545829574
1.14,  0.6440264928078E-01,    0.8517190687152E-02,    0.2274614766658E-04,    0.9004988062189E-05,    0.830945432893,    0.00221913635772
1.15,  0.6440264928078E-01,    0.8612844565233E-02,    0.2142133912616E-04,    0.4325818978981E-05,    0.840277518559,    0.00208988674402
1.16,  0.6440264928078E-01,    0.8710015194455E-02,    0.1996229155424E-04,    -0.8427955086467E-06,    0.849757579947,    0.00194754063944
1.17,  0.6440264928078E-01,    0.8808771094791E-02,    0.1837144667626E-04,    -0.6545192087810E-05,    0.859392301931,    0.0017923362611
1.18,  0.6440264928078E-01,    0.8909174810441E-02,    0.1665561780009E-04,    -0.1282454178011E-04,    0.869187786384,    0.00162493832196
1.19,  0.6440264928078E-01,    0.9011275037712E-02,    0.1482366265265E-04,    -0.1972024846494E-04,    0.879148784167,    0.0014462109905
1.2,  0.6440264928078E-01,    0.9115105609243E-02,    0.1288977531860E-04,    -0.2726524017674E-04,    0.889278596024,    0.00125753905547
1.21,  0.6440264928078E-01,    0.9220681338106E-02,    0.1087216487447E-04,    -0.3548260469266E-04,    0.899578667132,    0.00106069901214
1.22,  0.6440264928078E-01,    0.9327994333973E-02,    0.8793251457273E-05,    -0.4438249774621E-04,    0.910048227705,    0.000857878190953
1.23,  0.6440264928078E-01,    0.9437013845635E-02,    0.6679824148759E-05,    -0.5395925903313E-04,    0.920684277623,    0.000651690160855
1.24,  0.6440264928078E-01,    0.9547685296733E-02,    0.4561782516323E-05,    -0.6418924395576E-04,    0.931481492364,    0.000445051952812
1.25,  0.6440264928078E-01,    0.9659930124818E-02,    0.2471061113743E-05,    -0.7503012998871E-04,    0.942432207299,    0.000241079133048
1.26,  0.6440264928078E-01,    0.9773648734309E-02,    0.4410300655389E-06,    -0.8642167883615E-04,    0.953526705786,    4.30273234672e-05
1.27,  0.6440264928078E-01,    0.9888723596375E-02,    -0.1496924630221E-05,    -0.9828812086753E-04,    0.964753521598,    -0.000146041427339
1.28,  0.6440264928078E-01,    0.1000502376024E-01,    -0.3315063429441E-05,    -0.1105421626787E-03,    0.976099879048,    -0.000323420822384
1.29,  0.6440264928078E-01,    0.1012240742271E-01,    -0.4989342746960E-05,    -0.1230899328423E-03,    0.987551943679,    -0.000486765146045
1.3,  0.6440264928078E-01,    0.1024073327646E-01,    -0.6501880752761E-05,    -0.1358363873632E-03,    0.999095929411,    -0.000634329829538
1.31,  0.6440264928078E-01,    0.1035985978949E-01,    -0.7842309681342E-05,    -0.1486905739641E-03,    1.01071802824,    -0.000765103383546
1.32,  0.6440264928078E-01,    0.1047965132451E-01,    -0.9005621586481E-05,    -0.1615698988690E-03,    1.02240500727,    -0.000878597227949
1.33,  0.6440264928078E-01,    0.1059998080526E-01,    -0.9993120544409E-05,    -0.1744038646501E-03,    1.03414446881,    -0.000974938589698
1.34,  0.6440264928078E-01,    0.1072073713475E-01,    -0.1081236332906E-04,    -0.1871355180343E-03,    1.04592557412,    -0.00105486471503
1.35,  0.6440264928078E-01,    0.1084181898679E-01,    -0.1147549755404E-04,    -0.1997223644476E-03,    1.05773843774,    -0.00111956073698
1.36,  0.6440264928078E-01,    0.1096314169121E-01,    -0.1199864443362E-04,    -0.2121356929342E-03,    1.06957479914,    -0.00117059945694
1.37,  0.6440264928078E-01,    0.1108463076072E-01,    -0.1240060591411E-04,    -0.2243592352969E-03,    1.08142739129,    -0.00120981521113
1.38,  0.6440264928078E-01,    0.1120622932239E-01,    -0.1270150056753E-04,    -0.2363874117111E-03,    1.0932906656,    -0.00123917078708
1.39,  0.6440264928078E-01,    0.1132789588449E-01,    -0.1292252987033E-04,    -0.2482231256146E-03,    1.1051605741,    -0.0012607346215
1.4,  0.6440264928078E-01,    0.1144960441980E-01,    -0.1308375414276E-04,    -0.2598757189208E-03,    1.11703457754,    -0.00127646381881
1.41,  0.6440264928078E-01,    0.1157133936296E-01,    -0.1320410592057E-04,    -0.2713591165673E-03,    1.12891115736,    -0.00128820545567
1.42,  0.6440264928078E-01,    0.1169309194904E-01,    -0.1330088891058E-04,    -0.2826900225037E-03,    1.14078945844,    -0.00129764769859
1.43,  0.6440264928078E-01,    0.1181485493991E-01,    -0.1339167872973E-04,    -0.2938866763089E-03,    1.15266877463,    -0.00130650524192
1.44,  0.6440264928078E-01,    0.1193662062862E-01,    -0.1349112039301E-04,    -0.3049677179019E-03,    1.16454835401,    -0.00131620686761
1.45,  0.6440264928078E-01,    0.1205838162882E-01,    -0.1361133765030E-04,    -0.3159515264938E-03,    1.17642747598,    -0.00132793538052
1.46,  0.6440264928078E-01,    0.1218013081123E-01,    -0.1376436770791E-04,    -0.3268553766626E-03,    1.188305445,    -0.00134286514224
1.47,  0.6440264928078E-01,    0.1230186425752E-01,    -0.1395764631649E-04,    -0.3376954506291E-03,    1.20018187878,    -0.00136172159185
1.48,  0.6440264928078E-01,    0.1242358091799E-01,    -0.1419957806809E-04,    -0.3484863617695E-03,    1.21205667493,    -0.00138532468957
1.49,  0.6440264928078E-01,    0.1254527931629E-01,    -0.1449616936795E-04,    -0.3592411663710E-03,    1.22392968939,    -0.00141426042614
1.5,  0.6440264928078E-01,    0.1266696235499E-01,    -0.1484954930041E-04,    -0.3699713206507E-03,    1.23580120536,    -0.00144873651711
1.51,  0.6440264928078E-01,    0.1278863176921E-01,    -0.1526254490055E-04,    -0.3806867956176E-03,    1.24767139212,    -0.00148902877079
1.52,  0.6440264928078E-01,    0.1291029124470E-01,    -0.1573539061331E-04,    -0.3913962742492E-03,    1.25954060924,    -0.00153516005984
1.53,  0.6440264928078E-01,    0.1303194483807E-01,    -0.1626739440217E-04,    -0.4021070526938E-03,    1.27140925249,    -0.0015870628685
1.54,  0.6440264928078E-01,    0.1315359516217E-01,    -0.1685815950682E-04,    -0.4128253951221E-03,    1.2832775768,    -0.00164469848847
1.55,  0.6440264928078E-01,    0.1327524744837E-01,    -0.1750489735580E-04,    -0.4235564353300E-03,    1.29514609252,    -0.00170779486398
1.56,  0.6440264928078E-01,    0.1339690829682E-01,    -0.1820716604311E-04,    -0.4343044899638E-03,    1.30701544359,    -0.00177630888225
1.57,  0.6440264928078E-01,    0.1351858289745E-01,    -0.1895994943295E-04,    -0.4450731742737E-03,    1.31888613634,    -0.00184975116419
1.58,  0.6440264928078E-01,    0.1364027652568E-01,    -0.1975870769256E-04,    -0.4558653993551E-03,    1.33075868543,    -0.00192767879927
1.59,  0.6440264928078E-01,    0.1376199699225E-01,    -0.2059795858229E-04,    -0.4666835611537E-03,    1.3426338529,    -0.00200955693486
1.6,  0.6440264928078E-01,    0.1388374878759E-01,    -0.2147369017562E-04,    -0.4775295708130E-03,    1.35451207684,    -0.00209499416348
1.61,  0.6440264928078E-01,    0.1400553781361E-01,    -0.2238099619702E-04,    -0.4884049686747E-03,    1.36639393304,    -0.0021835118241
1.62,  0.6440264928078E-01,    0.1412736652603E-01,    -0.2331411862022E-04,    -0.4993108240957E-03,    1.37827966108,    -0.00227454815807
1.63,  0.6440264928078E-01,    0.1424924179128E-01,    -0.2426825058271E-04,    -0.5102481342811E-03,    1.39016993086,    -0.00236763420319
1.64,  0.6440264928078E-01,    0.1437116708432E-01,    -0.2523835854778E-04,    -0.5212176841541E-03,    1.4020650814,    -0.00246227888271
1.65,  0.6440264928078E-01,    0.1449314525958E-01,    -0.2621732857443E-04,    -0.5322197112270E-03,    1.41396539118,    -0.0025577881536
1.66,  0.6440264928078E-01,    0.1461517893595E-01,    -0.2719883303245E-04,    -0.5432545023111E-03,    1.4258711157,    -0.00265354468609
1.67,  0.6440264928078E-01,    0.1473726864388E-01,    -0.2818078748803E-04,    -0.5543221400675E-03,    1.43778230672,    -0.00274934512078
1.68,  0.6440264928078E-01,    0.1485941636268E-01,    -0.2915751335957E-04,    -0.5654225707672E-03,    1.44969915733,    -0.00284463544971
1.69,  0.6440264928078E-01,    0.1498162313629E-01,    -0.3012338139004E-04,    -0.5765555596195E-03,    1.46162176939,    -0.00293886647708
1.7,  0.6440264928078E-01,    0.1510389013289E-01,    -0.3107417216700E-04,    -0.5877207459539E-03,    1.47355025687,    -0.00303162655288
1.71,  0.6440264928078E-01,    0.1522621775215E-01,    -0.3200563545627E-04,    -0.5989176463336E-03,    1.48548465875,    -0.00312250102012
1.72,  0.6440264928078E-01,    0.1534860371179E-01,    -0.3291449894597E-04,    -0.6101457130904E-03,    1.49742475237,    -0.00321117062888
1.73,  0.6440264928078E-01,    0.1547104693245E-01,    -0.3379889578549E-04,    -0.6214043607299E-03,    1.50937043243,    -0.00329745324736
1.74,  0.6440264928078E-01,    0.1559354465840E-01,    -0.3465616719994E-04,    -0.6326928843693E-03,    1.52132143009,    -0.00338108948292
1.75,  0.6440264928078E-01,    0.1571609455332E-01,    -0.3548305719502E-04,    -0.6440103989176E-03,    1.5332775174,    -0.00346176167756
1.76,  0.6440264928078E-01,    0.1583869390814E-01,    -0.3627907037090E-04,    -0.6553560525047E-03,    1.54523843006,    -0.0035394214996
1.77,  0.6440264928078E-01,    0.1596133949938E-01,    -0.3704306657140E-04,    -0.6667288850379E-03,    1.5572038536,    -0.00361395771428
1.78,  0.6440264928078E-01,    0.1608402843838E-01,    -0.3777420773944E-04,    -0.6781278156743E-03,    1.56917350618,    -0.00368528855995
1.79,  0.6440264928078E-01,    0.1620675671349E-01,    -0.3847300317141E-04,    -0.6895518285611E-03,    1.58114699644,    -0.00375346372404
1.8,  0.6440264928078E-01,    0.1632951952631E-01,    -0.3914114898839E-04,    -0.7009997872724E-03,    1.59312385623,    -0.00381864868179
1.81,  0.6440264928078E-01,    0.1645231199716E-01,    -0.3977943401285E-04,    -0.7124704151320E-03,    1.60510360948,    -0.0038809203915
1.82,  0.6440264928078E-01,    0.1657512926170E-01,    -0.4038880441944E-04,    -0.7239625304300E-03,    1.61708578163,    -0.00394037116287
1.83,  0.6440264928078E-01,    0.1669796640297E-01,    -0.4097121859803E-04,    -0.7354748324178E-03,    1.62906989297,    -0.00399719205834
1.84,  0.6440264928078E-01,    0.1682081682315E-01,    -0.4152878604460E-04,    -0.7470060368587E-03,    1.64105529982,    -0.0040515888824
1.85,  0.6440264928078E-01,    0.1694367658582E-01,    -0.4206424901058E-04,    -0.7585548299989E-03,    1.65304161813,    -0.00410382917176
1.86,  0.6440264928078E-01,    0.1706654099252E-01,    -0.4258080603355E-04,    -0.7701198602614E-03,    1.66502838951,    -0.00415422497888
1.87,  0.6440264928078E-01,    0.1718940234681E-01,    -0.4308119808198E-04,    -0.7816997415061E-03,    1.6770148631,    -0.00420304371532
1.88,  0.6440264928078E-01,    0.1731225366345E-01,    -0.4356833294846E-04,    -0.7932931098779E-03,    1.68900035741,    -0.00425056906814
1.89,  0.6440264928078E-01,    0.1743508960879E-01,    -0.4404616939371E-04,    -0.8048985549032E-03,    1.70098435208,    -0.00429718725792
1.9,  0.6440264928078E-01,    0.1755790406641E-01,    -0.4451794984023E-04,    -0.8165146977379E-03,    1.71296625038,    -0.00434321461856
1.91,  0.6440264928078E-01,    0.1768069122598E-01,    -0.4498643754902E-04,    -0.8281401627403E-03,    1.72494548546,    -0.00438892073649
1.92,  0.6440264928078E-01,    0.1780344534589E-01,    -0.4545504600182E-04,    -0.8397735274183E-03,    1.73692149716,    -0.00443463863432
1.93,  0.6440264928078E-01,    0.1792615900987E-01,    -0.4592588331914E-04,    -0.8514133937648E-03,    1.74889356194,    -0.00448057398236
1.94,  0.6440264928078E-01,    0.1804882555828E-01,    -0.4640202442336E-04,    -0.8630583806444E-03,    1.76086103008,    -0.00452702677301
1.95,  0.6440264928078E-01,    0.1817143887959E-01,    -0.4688654179169E-04,    -0.8747070628302E-03,    1.77282330533,    -0.00457429676016
1.96,  0.6440264928078E-01,    0.1829399035409E-01,    -0.4738093767637E-04,    -0.8863580942720E-03,    1.78477954674,    -0.00462253050501
1.97,  0.6440264928078E-01,    0.1841647509509E-01,    -0.4788637270392E-04,    -0.8980101453282E-03,    1.79672927757,    -0.00467184123941
1.98,  0.6440264928078E-01,    0.1853888251216E-01,    -0.4840456632726E-04,    -0.9096618830476E-03,    1.8086714646,    -0.00472239671485
1.99,  0.6440264928078E-01,    0.1866120803020E-01,    -0.4893733128709E-04,    -0.9213119620194E-03,    1.82060566148,    -0.00477437378411
2.0,  0.6440264928078E-01,    0.1878344419343E-01,    -0.4948595162445E-04,    -0.9329591009394E-03,    1.83253114082,    -0.00482789771946
2.01,  0.6440264928078E-01,    0.1890558321611E-01,    -0.5005012739217E-04,    -0.9446020096694E-03,    1.84444714304,    -0.00488293925777
2.02,  0.6440264928078E-01,    0.1902761831791E-01,    -0.5062966831998E-04,    -0.9562394323274E-03,    1.85635300663,    -0.0049394798361
2.03,  0.6440264928078E-01,    0.1914954069488E-01,    -0.5122459406836E-04,    -0.9678701600540E-03,    1.86824787267,    -0.00499752137252
2.04,  0.6440264928078E-01,    0.1927134390058E-01,    -0.5183392387919E-04,    -0.9794930317785E-03,    1.88013111225,    -0.00505696818334
2.05,  0.6440264928078E-01,    0.1939301949211E-01,    -0.5245688688485E-04,    -0.9911068565070E-03,    1.89200190167,    -0.00511774506194
2.06,  0.6440264928078E-01,    0.1951456126615E-01,    -0.5309240363839E-04,    -0.1002710481570E-02,    1.90385963572,    -0.00517974669643
2.07,  0.6440264928078E-01,    0.1963596094475E-01,    -0.5373904378767E-04,    -0.1014302783866E-02,    1.9157035068,    -0.00524283354026
2.08,  0.6440264928078E-01,    0.1975721138850E-01,    -0.5439486228188E-04,    -0.1025882692821E-02,    1.92753281839,    -0.00530681583238
2.09,  0.6440264928078E-01,    0.1987830533734E-01,    -0.5505768175024E-04,    -0.1037449114661E-02,    1.93934686218,    -0.00537148114636
2.1,  0.6440264928078E-01,    0.1999923552490E-01,    -0.5572618448318E-04,    -0.1049001062241E-02,    1.95114492926,    -0.00543670092519
2.11,  0.6440264928078E-01,    0.2011999367131E-01,    -0.5639829058503E-04,    -0.1060537571813E-02,    1.96292621184,    -0.0055022722522
2.12,  0.6440264928078E-01,    0.2024057328981E-01,    -0.5707167000144E-04,    -0.1072057695252E-02,    1.97469007705,    -0.00556796780502
2.13,  0.6440264928078E-01,    0.2036096673490E-01,    -0.5774419024290E-04,    -0.1083560502337E-02,    1.98643577901,    -0.00563357953589
2.14,  0.6440264928078E-01,    0.2048116718009E-01,    -0.5841357762562E-04,    -0.1095045083371E-02,    1.99816265172,    -0.00569888562201
2.15,  0.6440264928078E-01,    0.2060116394641E-01,    -0.5907750569777E-04,    -0.1106510626986E-02,    2.00986965331,    -0.00576365909247
2.16,  0.6440264928078E-01,    0.2072095285175E-01,    -0.5973431334928E-04,    -0.1117956276377E-02,    2.02155637578,    -0.00582773788773
2.17,  0.6440264928078E-01,    0.2084052534255E-01,    -0.6038256143092E-04,    -0.1129381238516E-02,    2.03322198464,    -0.00589098160302
2.18,  0.6440264928078E-01,    0.2095987547308E-01,    -0.6102053745576E-04,    -0.1140784757092E-02,    2.04486589981,    -0.00595322316642
2.19,  0.6440264928078E-01,    0.2107899504376E-01,    -0.6164686205761E-04,    -0.1152166110495E-02,    2.05648732134,    -0.00601432800562
2.2,  0.6440264928078E-01,    0.2119787704810E-01,    -0.6226050063164E-04,    -0.1163524591506E-02,    2.06808556567,    -0.00607419518357
2.21,  0.6440264928078E-01,    0.2131651436514E-01,    -0.6286111605215E-04,    -0.1174859538803E-02,    2.07965993806,    -0.00613279180997
2.22,  0.6440264928078E-01,    0.2143490014621E-01,    -0.6344749203316E-04,    -0.1186170298827E-02,    2.09120977036,    -0.00618999922275
2.23,  0.6440264928078E-01,    0.2155302714490E-01,    -0.6401939814145E-04,    -0.1197456242744E-02,    2.1027343556,    -0.00624579494063
2.24,  0.6440264928078E-01,    0.2167088889411E-01,    -0.6457671566049E-04,    -0.1208716811857E-02,    2.11423306284,    -0.00630016738151
2.25,  0.6440264928078E-01,    0.2178847937186E-01,    -0.6511958793847E-04,    -0.1219951425276E-02,    2.12570530457,    -0.00635313053058
2.26,  0.6440264928078E-01,    0.2190579206967E-01,    -0.6564837744593E-04,    -0.1231159538078E-02,    2.13715044582,    -0.00640471975082
2.27,  0.6440264928078E-01,    0.2202282053535E-01,    -0.6616386463809E-04,    -0.1242340625477E-02,    2.14856785711,    -0.0064550111842
2.28,  0.6440264928078E-01,    0.2213955909695E-01,    -0.6666683042263E-04,    -0.1253494198738E-02,    2.15995698507,    -0.00650408101684
2.29,  0.6440264928078E-01,    0.2225600044053E-01,    -0.6715830054208E-04,    -0.1264619782420E-02,    2.17131711615,    -0.00655202932118
2.3,  0.6440264928078E-01,    0.2237213706374E-01,    -0.6763968456326E-04,    -0.1275716946514E-02,    2.18264751841,    -0.00659899361593
2.31,  0.6440264928078E-01,    0.2248796376399E-01,    -0.6811252177369E-04,    -0.1286785223430E-02,    2.19394768429,    -0.00664512407548
2.32,  0.6440264928078E-01,    0.2260347491703E-01,    -0.6857771212814E-04,    -0.1297824173599E-02,    2.20521706508,    -0.00669050850031
2.33,  0.6440264928078E-01,    0.2271866396282E-01,    -0.6903677954599E-04,    -0.1308833377813E-02,    2.21645502076,    -0.00673529556546
2.34,  0.6440264928078E-01,    0.2283352395957E-01,    -0.6949123488435E-04,    -0.1319812426838E-02,    2.2276608741,    -0.00677963267164
2.35,  0.6440264928078E-01,    0.2294804870498E-01,    -0.6994237213553E-04,    -0.1330760936339E-02,    2.23883402,    -0.006823646062
2.36,  0.6440264928078E-01,    0.2306223180336E-01,    -0.7039129280859E-04,    -0.1341678506818E-02,    2.24997383447,    -0.00686744320084
2.37,  0.6440264928078E-01,    0.2317606695980E-01,    -0.7083928772594E-04,    -0.1352564760908E-02,    2.2610797034,    -0.00691115002204
2.38,  0.6440264928078E-01,    0.2328954812812E-01,    -0.7128749198492E-04,    -0.1363419307696E-02,    2.27215103689,    -0.00695487726682
2.39,  0.6440264928078E-01,    0.2340266937754E-01,    -0.7173720064035E-04,    -0.1374241773511E-02,    2.28318725635,    -0.00699875128199
2.4,  0.6440264928078E-01,    0.2351542485030E-01,    -0.7218912988082E-04,    -0.1385031780004E-02,    2.29418779027,    -0.00704284193959
2.41,  0.6440264928078E-01,    0.2362780881222E-01,    -0.7264418431232E-04,    -0.1395788934933E-02,    2.30515207924,    -0.00708723749388
2.42,  0.6440264928078E-01,    0.2373981528550E-01,    -0.7310282357078E-04,    -0.1406512845124E-02,    2.31607954005,    -0.00713198278739
2.43,  0.6440264928078E-01,    0.2385143852756E-01,    -0.7356515265718E-04,    -0.1417203117145E-02,    2.32696961244,    -0.00717708806412
2.44,  0.6440264928078E-01,    0.2396267304241E-01,    -0.7403084549899E-04,    -0.1427859370153E-02,    2.33782176024,    -0.0072225215121
2.45,  0.6440264928078E-01,    0.2407351332689E-01,    -0.7449961248058E-04,    -0.1438481191576E-02,    2.34863544653,    -0.00726825487615
2.46,  0.6440264928078E-01,    0.2418395379308E-01,    -0.7497160400707E-04,    -0.1449068162592E-02,    2.35941012615,    -0.00731430282996
2.47,  0.6440264928078E-01,    0.2429398900602E-01,    -0.7544607282125E-04,    -0.1459619845353E-02,    2.37014526888,    -0.00736059247037
2.48,  0.6440264928078E-01,    0.2440361296766E-01,    -0.7592249314346E-04,    -0.1470135796154E-02,    2.38084028953,    -0.0074070725018
2.49,  0.6440264928078E-01,    0.2451282121985E-01,    -0.7639986493661E-04,    -0.1480615538781E-02,    2.39149475316,    -0.00745364535967
2.5,  0.6440264928078E-01,    0.2462160653662E-01,    -0.7687687498245E-04,    -0.1491058625521E-02,    2.40210795479,    -0.00750018292512
2.51,  0.6440264928078E-01,    0.2472996429251E-01,    -0.7735232823026E-04,    -0.1501464540158E-02,    2.41267944317,    -0.00754656860783
2.52,  0.6440264928078E-01,    0.2483788976459E-01,    -0.7782551494275E-04,    -0.1511832775971E-02,    2.42320875752,    -0.00759273316515
2.53,  0.6440264928078E-01,    0.2494537735286E-01,    -0.7829487253440E-04,    -0.1522162782110E-02,    2.4336953515,    -0.0076385241497
2.54,  0.6440264928078E-01,    0.2505242168929E-01,    -0.7875951530271E-04,    -0.1532454018513E-02,    2.44413870139,    -0.00768385515148
2.55,  0.6440264928078E-01,    0.2515901770332E-01,    -0.7921836163806E-04,    -0.1542705914071E-02,    2.45453831252,    -0.00772862064762
2.56,  0.6440264928078E-01,    0.2526516040491E-01,    -0.7967050446299E-04,    -0.1552917891161E-02,    2.46489369804,    -0.00777273214273
2.57,  0.6440264928078E-01,    0.2537084401337E-01,    -0.8011486901040E-04,    -0.1563089370102E-02,    2.47520429399,    -0.0078160847815
2.58,  0.6440264928078E-01,    0.2547606316931E-01,    -0.8055027630682E-04,    -0.1573219718946E-02,    2.48546957749,    -0.00785856354213
2.59,  0.6440264928078E-01,    0.2558081310423E-01,    -0.8097625661689E-04,    -0.1583308279499E-02,    2.49568908334,    -0.00790012259677
2.6,  0.6440264928078E-01,    0.2568508918822E-01,    -0.8139214618125E-04,    -0.1593354396098E-02,    2.50586235983,    -0.00794069718841
2.61,  0.6440264928078E-01,    0.2578888624228E-01,    -0.8179754979658E-04,    -0.1603357381047E-02,    2.51598890169,    -0.00798024876064
2.62,  0.6440264928078E-01,    0.2589219942397E-01,    -0.8219223555441E-04,    -0.1613316543332E-02,    2.52606823648,    -0.00801875468824
2.63,  0.6440264928078E-01,    0.2599502408091E-01,    -0.8257608002294E-04,    -0.1623231179810E-02,    2.53609991033,    -0.00805620292907
2.64,  0.6440264928078E-01,    0.2609735410263E-01,    -0.8294899946937E-04,    -0.1633100579645E-02,    2.54608332709,    -0.00809258531408
2.65,  0.6440264928078E-01,    0.2619918445159E-01,    -0.8331115390324E-04,    -0.1642924003497E-02,    2.55601799528,    -0.00812791745397
2.66,  0.6440264928078E-01,    0.2630051016271E-01,    -0.8366303094358E-04,    -0.1652700713082E-02,    2.56590343051,    -0.00816224692132
2.67,  0.6440264928078E-01,    0.2640132616062E-01,    -0.8400496172987E-04,    -0.1662429944953E-02,    2.57573913762,    -0.00819560602243
2.68,  0.6440264928078E-01,    0.2650162808120E-01,    -0.8433766501227E-04,    -0.1672110934080E-02,    2.58552469085,    -0.00822806487925
2.69,  0.6440264928078E-01,    0.2660141091229E-01,    -0.8466153122516E-04,    -0.1681742895428E-02,    2.5952596012,    -0.00825966158294
2.7,  0.6440264928078E-01,    0.2670066976779E-01,    -0.8497772384577E-04,    -0.1691325053949E-02,    2.60494339198,    -0.00829050964349
2.71,  0.6440264928078E-01,    0.2679939923885E-01,    -0.8528716396931E-04,    -0.1700856618981E-02,    2.6145755355,    -0.00832069892384
2.72,  0.6440264928078E-01,    0.2689759418457E-01,    -0.8559055818218E-04,    -0.1710336803049E-02,    2.6241555302,    -0.00835029835924
2.73,  0.6440264928078E-01,    0.2699525001439E-01,    -0.8588868158127E-04,    -0.1719764815478E-02,    2.63368292823,    -0.0083793835689
2.74,  0.6440264928078E-01,    0.2709236210461E-01,    -0.8618245568086E-04,    -0.1729139858224E-02,    2.6431572785,    -0.00840804445667
2.75,  0.6440264928078E-01,    0.2718892479186E-01,    -0.8647276360670E-04,    -0.1738461148046E-02,    2.65257802847,    -0.00843636718114
2.76,  0.6440264928078E-01,    0.2728493280928E-01,    -0.8676010672186E-04,    -0.1747727900198E-02,    2.66194466432,    -0.00846440065579
2.77,  0.6440264928078E-01,    0.2738038145458E-01,    -0.8704534954760E-04,    -0.1756939329573E-02,    2.67125672728,    -0.00849222922416
2.78,  0.6440264928078E-01,    0.2747526568303E-01,    -0.8732924527341E-04,    -0.1766094666137E-02,    2.68051372517,    -0.00851992636814
2.79,  0.6440264928078E-01,    0.2756958079188E-01,    -0.8761219726824E-04,    -0.1775193152798E-02,    2.68971519921,    -0.0085475314408
2.8,  0.6440264928078E-01,    0.2766332236146E-01,    -0.8789450195342E-04,    -0.1784234043075E-02,    2.69886071819,    -0.00857507336131
2.81,  0.6440264928078E-01,    0.2775648444443E-01,    -0.8817657865563E-04,    -0.1793216612151E-02,    2.7079497019,    -0.00860259303957
2.82,  0.6440264928078E-01,    0.2784906206651E-01,    -0.8845874380869E-04,    -0.1802140124374E-02,    2.71698166503,    -0.00863012134719
2.83,  0.6440264928078E-01,    0.2794105173319E-01,    -0.8874095436134E-04,    -0.1811003873934E-02,    2.72595626665,    -0.00865765408403
2.84,  0.6440264928078E-01,    0.2803244784569E-01,    -0.8902312581728E-04,    -0.1819807186752E-02,    2.73487296056,    -0.00868518300656
2.85,  0.6440264928078E-01,    0.2812324526356E-01,    -0.8930492185268E-04,    -0.1828549382762E-02,    2.74373124523,    -0.0087126753027
2.86,  0.6440264928078E-01,    0.2821343958911E-01,    -0.8958603374374E-04,    -0.1837229817677E-02,    2.75253069162,    -0.00874010085305
2.87,  0.6440264928078E-01,    0.2830302625679E-01,    -0.8986622632821E-04,    -0.1845847855802E-02,    2.76127085432,    -0.00876743671495
2.88,  0.6440264928078E-01,    0.2839199946173E-01,    -0.9014511462455E-04,    -0.1854402910402E-02,    2.769951167,    -0.00879464532922
2.89,  0.6440264928078E-01,    0.2848035448069E-01,    -0.9042212688336E-04,    -0.1862894389929E-02,    2.77857116885,    -0.00882167091545
2.9,  0.6440264928078E-01,    0.2856808723845E-01,    -0.9069693512498E-04,    -0.1871321743451E-02,    2.78713046229,    -0.00884848147561
2.91,  0.6440264928078E-01,    0.2865519291837E-01,    -0.9096918123955E-04,    -0.1879684438224E-02,    2.7956285774,    -0.00887504207215
2.92,  0.6440264928078E-01,    0.2874166747910E-01,    -0.9123827929090E-04,    -0.1887981970607E-02,    2.80406511991,    -0.00890129554058
2.93,  0.6440264928078E-01,    0.2882750565806E-01,    -0.9150376355984E-04,    -0.1896213865143E-02,    2.8124395764,    -0.00892719644486
2.94,  0.6440264928078E-01,    0.2891270157993E-01,    -0.9176534240003E-04,    -0.1904379671219E-02,    2.82075137365,    -0.00895271633171
2.95,  0.6440264928078E-01,    0.2899724922936E-01,    -0.9202283556305E-04,    -0.1912478974724E-02,    2.82899992482,    -0.00897783761591
2.96,  0.6440264928078E-01,    0.2908114351142E-01,    -0.9227613442315E-04,    -0.1920511376964E-02,    2.83718473282,    -0.00900254969982
2.97,  0.6440264928078E-01,    0.2916438171667E-01,    -0.9252511723781E-04,    -0.1928476486009E-02,    2.84530553333,    -0.00902684070613
2.98,  0.6440264928078E-01,    0.2924695973346E-01,    -0.9276989520631E-04,    -0.1936373975841E-02,    2.85336192522,    -0.00905072148354
2.99,  0.6440264928078E-01,    0.2932887197441E-01,    -0.9301036812717E-04,    -0.1944203522439E-02,    2.86135336336,    -0.00907418225631
3.0,  0.6440264928078E-01,    0.2941011510935E-01,    -0.9324659564750E-04,    -0.1951964830570E-02,    2.86927952286,    -0.00909722884366
3.01,  0.6440264928078E-01,    0.2949068251949E-01,    -0.9347908306646E-04,    -0.1959657653718E-02,    2.877139758,    -0.00911991054307
3.02,  0.6440264928078E-01,    0.2957056911695E-01,    -0.9370818156538E-04,    -0.1967281733100E-02,    2.88493357239,    -0.00914226161613
3.03,  0.6440264928078E-01,    0.2964977172946E-01,    -0.9393422538635E-04,    -0.1974836865744E-02,    2.89266065653,    -0.00916431467184
3.04,  0.6440264928078E-01,    0.2972828470837E-01,    -0.9415778810613E-04,    -0.1982322872379E-02,    2.90032045935,    -0.00918612566889
3.05,  0.6440264928078E-01,    0.2980610465387E-01,    -0.9437936748469E-04,    -0.1989739567569E-02,    2.90791264916,    -0.00920774316924
3.06,  0.6440264928078E-01,    0.2988322751217E-01,    -0.9459970288150E-04,    -0.1997086823149E-02,    2.91543683046,    -0.00922923930551
3.07,  0.6440264928078E-01,    0.2995964816987E-01,    -0.9481923093519E-04,    -0.2004364519945E-02,    2.92289250438,    -0.0092506566766
3.08,  0.6440264928078E-01,    0.3003536282215E-01,    -0.9503847562739E-04,    -0.2011572564123E-02,    2.93027929972,    -0.00927204640267
3.09,  0.6440264928078E-01,    0.3011036758183E-01,    -0.9525767149987E-04,    -0.2018710884563E-02,    2.93759683725,    -0.00929343136584
3.1,  0.6440264928078E-01,    0.3018465815976E-01,    -0.9547717254889E-04,    -0.2025779433748E-02,    2.94484469851,    -0.00931484610233
3.11,  0.6440264928078E-01,    0.3025823068690E-01,    -0.9569761182844E-04,    -0.2032778180638E-02,    2.95202250604,    -0.00933635237351
3.12,  0.6440264928078E-01,    0.3033108142756E-01,    -0.9591926616409E-04,    -0.2039707097991E-02,    2.95912989537,    -0.00935797718674
3.13,  0.6440264928078E-01,    0.3040320653866E-01,    -0.9614213030575E-04,    -0.2046566179976E-02,    2.96616649158,    -0.00937972002983
3.14,  0.6440264928078E-01,    0.3047460218661E-01,    -0.9636629750718E-04,    -0.2053355452588E-02,    2.97313192064,    -0.0094015900007
3.15,  0.6440264928078E-01,    0.3054526421594E-01,    -0.9659175867640E-04,    -0.2060074944551E-02,    2.98002577716,    -0.00942358621233
3.16,  0.6440264928078E-01,    0.3061518792392E-01,    -0.9681843309761E-04,    -0.2066724707956E-02,    2.98684760233,    -0.00944570079001
3.17,  0.6440264928078E-01,    0.3068436971674E-01,    -0.9704597716237E-04,    -0.2073304795478E-02,    2.99359704554,    -0.00946790021096
3.18,  0.6440264928078E-01,    0.3075280586457E-01,    -0.9727420750196E-04,    -0.2079815275038E-02,    3.00027374288,    -0.00949016658556
3.19,  0.6440264928078E-01,    0.3082049195065E-01,    -0.9750278280290E-04,    -0.2086256229960E-02,    3.00687726348,    -0.00951246661492
3.2,  0.6440264928078E-01,    0.3088742320753E-01,    -0.9773125581701E-04,    -0.2092627758816E-02,    3.0134071422,    -0.00953475666507
3.21,  0.6440264928078E-01,    0.3095359628480E-01,    -0.9795913303792E-04,    -0.2098929953840E-02,    3.01986305218,    -0.00955698858907
3.22,  0.6440264928078E-01,    0.3101900624422E-01,    -0.9818614106988E-04,    -0.2105162939246E-02,    3.02624451163,    -0.00957913571413
3.23,  0.6440264928078E-01,    0.3108364905648E-01,    -0.9841174007903E-04,    -0.2111326815211E-02,    3.03255112746,    -0.00960114537356
3.24,  0.6440264928078E-01,    0.3114752136869E-01,    -0.9863551521120E-04,    -0.2117421717624E-02,    3.03878257256,    -0.00962297709378
3.25,  0.6440264928078E-01,    0.3121061690466E-01,    -0.9885694600926E-04,    -0.2123447772220E-02,    3.0449382346,    -0.00964458009846
3.26,  0.6440264928078E-01,    0.3127293407173E-01,    -0.9907563274234E-04,    -0.2129405103170E-02,    3.05101795822,    -0.0096659153895
3.27,  0.6440264928078E-01,    0.3133446891101E-01,    -0.9929118234790E-04,    -0.2135293854666E-02,    3.05702135717,    -0.00968694461931
3.28,  0.6440264928078E-01,    0.3139521696678E-01,    -0.9950332201207E-04,    -0.2141114163578E-02,    3.06294799676,    -0.00970764117191
3.29,  0.6440264928078E-01,    0.3145517550214E-01,    -0.9971172650615E-04,    -0.2146866179373E-02,    3.06879760996,    -0.00972797331767
3.3,  0.6440264928078E-01,    0.3151434007288E-01,    -0.9991626149163E-04,    -0.2152550049779E-02,    3.07456976321,    -0.0097479279504
3.31,  0.6440264928078E-01,    0.3157270811194E-01,    -0.1001169707382E-03,    -0.2158165914904E-02,    3.08026420604,    -0.00976750934031
3.32,  0.6440264928078E-01,    0.3163027687414E-01,    -0.1003137766405E-03,    -0.2163713917386E-02,    3.08588067065,    -0.00978670991615
3.33,  0.6440264928078E-01,    0.3168704249486E-01,    -0.1005065534336E-03,    -0.2169194199666E-02,    3.09141877999,    -0.00980551740816
3.34,  0.6440264928078E-01,    0.3174300113693E-01,    -0.1006954362898E-03,    -0.2174606915512E-02,    3.0968781597,    -0.00982394500388
3.35,  0.6440264928078E-01,    0.3179814944038E-01,    -0.1008804867491E-03,    -0.2179952213943E-02,    3.10225848199,    -0.00984199870723
3.36,  0.6440264928078E-01,    0.3185248574591E-01,    -0.1010620700517E-03,    -0.2185230225886E-02,    3.10755958497,    -0.00985971415139
3.37,  0.6440264928078E-01,    0.3190600900153E-01,    -0.1012403890913E-03,    -0.2190441092887E-02,    3.112781366,    -0.00987711113086
3.38,  0.6440264928078E-01,    0.3195871756918E-01,    -0.1014156422549E-03,    -0.2195584954770E-02,    3.11792366529,    -0.00989420900048
3.39,  0.6440264928078E-01,    0.3201060942519E-01,    -0.1015879038236E-03,    -0.2200661946728E-02,    3.12298628538,    -0.00991101500718
3.4,  0.6440264928078E-01,    0.3206168450977E-01,    -0.1017573766911E-03,    -0.2205672190097E-02,    3.12796922047,    -0.00992754894547
3.41,  0.6440264928078E-01,    0.3211193955231E-01,    -0.1019244662664E-03,    -0.2210615830621E-02,    3.13287215144,    -0.00994385036745
3.42,  0.6440264928078E-01,    0.3216137243742E-01,    -0.1020893334937E-03,    -0.2215492976086E-02,    3.13769487194,    -0.009959934975
3.43,  0.6440264928078E-01,    0.3220998152314E-01,    -0.1022521422873E-03,    -0.2220303767255E-02,    3.14243722177,    -0.00997581875974
3.44,  0.6440264928078E-01,    0.3225776152172E-01,    -0.1024131236450E-03,    -0.2225048320803E-02,    3.14709868505,    -0.00999152425805
3.45,  0.6440264928078E-01,    0.3230471192678E-01,    -0.1025721605892E-03,    -0.2229726743630E-02,    3.15167921237,    -0.0100070400575
3.46,  0.6440264928078E-01,    0.3235082940625E-01,    -0.1027292359091E-03,    -0.2234339146761E-02,    3.15617847866,    -0.0100223644789
3.47,  0.6440264928078E-01,    0.3239611322138E-01,    -0.1028842164000E-03,    -0.2238885628965E-02,    3.16059641184,    -0.0100374845268
3.48,  0.6440264928078E-01,    0.3244056042876E-01,    -0.1030370406042E-03,    -0.2243366291554E-02,    3.16493272476,    -0.0100523942053
3.49,  0.6440264928078E-01,    0.3248416964071E-01,    -0.1031875415548E-03,    -0.2247781233203E-02,    3.16918728202,    -0.0100670772249
3.5,  0.6440264928078E-01,    0.3252693681751E-01,    -0.1033354014702E-03,    -0.2252130554654E-02,    3.17335968951,    -0.0100815025825
3.51,  0.6440264928078E-01,    0.3256885848965E-01,    -0.1034804824892E-03,    -0.2256414338035E-02,    3.17744960875,    -0.0100956568282
3.52,  0.6440264928078E-01,    0.3260993432132E-01,    -0.1036223934634E-03,    -0.2260632657590E-02,    3.18145700696,    -0.0101095018013
3.53,  0.6440264928078E-01,    0.3265015973003E-01,    -0.1037609039604E-03,    -0.2264785614423E-02,    3.18538143708,    -0.0101230150205
3.54,  0.6440264928078E-01,    0.3268953405066E-01,    -0.1038954943482E-03,    -0.2268873258637E-02,    3.18922283421,    -0.0101361457901
3.55,  0.6440264928078E-01,    0.3272805658378E-01,    -0.1040264179843E-03,    -0.2272895661098E-02,    3.19298113012,    -0.0101489188277
3.56,  0.6440264928078E-01,    0.3276572717915E-01,    -0.1041529569907E-03,    -0.2276852864077E-02,    3.19665631016,    -0.0101612640967
3.57,  0.6440264928078E-01,    0.3280254504502E-01,    -0.1042743639410E-03,    -0.2280745044259E-02,    3.20024829708,    -0.0101731086772
3.58,  0.6440264928078E-01,    0.3283849725315E-01,    -0.1043908159989E-03,    -0.2284572166294E-02,    3.20375582958,    -0.0101844698536
3.59,  0.6440264928078E-01,    0.3287360347333E-01,    -0.1045025210696E-03,    -0.2288334295037E-02,    3.20718082667,    -0.0101953679092
3.6,  0.6440264928078E-01,    0.3290783066933E-01,    -0.1046113494557E-03,    -0.2292031485992E-02,    3.2105200653,    -0.0102059853128
3.61,  0.6440264928078E-01,    0.3294122051918E-01,    -0.1047118704400E-03,    -0.2295663870766E-02,    3.21377761163,    -0.010215792238
3.62,  0.6440264928078E-01,    0.3297372252800E-01,    -0.1048097113620E-03,    -0.2299231417782E-02,    3.21694853932,    -0.0102253376939
3.63,  0.6440264928078E-01,    0.3300537291844E-01,    -0.1049013841475E-03,    -0.2302734184046E-02,    3.22003638229,    -0.0102342813802
3.64,  0.6440264928078E-01,    0.3303614476971E-01,    -0.1049905360496E-03,    -0.2306172232671E-02,    3.22303851412,    -0.0102429791268
3.65,  0.6440264928078E-01,    0.3306606482033E-01,    -0.1050734526531E-03,    -0.2309545589392E-02,    3.22595754345,    -0.0102510685515
3.66,  0.6440264928078E-01,    0.3309511525186E-01,    -0.1051541423078E-03,    -0.2312854309762E-02,    3.22879173189,    -0.010258940713
3.67,  0.6440264928078E-01,    0.3312330472168E-01,    -0.1052297334599E-03,    -0.2316098416235E-02,    3.23154192407,    -0.0102663154595
3.68,  0.6440264928078E-01,    0.3315062984127E-01,    -0.1053033178619E-03,    -0.2319277966043E-02,    3.23420778939,    -0.0102734944256
3.69,  0.6440264928078E-01,    0.3317709573348E-01,    -0.1053733074624E-03,    -0.2322392984429E-02,    3.23678982766,    -0.0102803226793
3.7,  0.6440264928078E-01,    0.3320271236298E-01,    -0.1054433477035E-03,    -0.2325443499217E-02,    3.23928901102,    -0.0102871558735
3.71,  0.6440264928078E-01,    0.3322750650053E-01,    -0.1055130973028E-03,    -0.2328429594389E-02,    3.24170795127,    -0.0102939607125
3.72,  0.6440264928078E-01,    0.3325153134308E-01,    -0.1055885330174E-03,    -0.2331351349980E-02,    3.24405183835,    -0.0103013202944
3.73,  0.6440264928078E-01,    0.3327463287313E-01,    -0.1056101350360E-03,    -0.2334208663082E-02,    3.24630564616,    -0.0103034278084
3.74,  0.6440264928078E-01,    0.3329655026487E-01,    -0.1056082978767E-03,    -0.2337001133119E-02,    3.24844392828,    -0.0103032485733
3.75,  0.6440264928078E-01,    0.3331750900853E-01,    -0.1057064843725E-03,    -0.2339729797165E-02,    3.25048868376,    -0.0103128277437
3.76,  0.6440264928078E-01,    0.3333760559648E-01,    -0.1057526167301E-03,    -0.2342394507808E-02,    3.25244932649,    -0.0103173284615
3.77,  0.6440264928078E-01,    0.3335701057932E-01,    -0.1057259992921E-03,    -0.2344993847338E-02,    3.25434249554,    -0.0103147316383
3.78,  0.6440264928078E-01,    0.3337514690294E-01,    -0.1057158926830E-03,    -0.2347529961589E-02,    3.25611189297,    -0.0103137456276
3.79,  0.6440264928078E-01,    0.3339242915994E-01,    -0.1058361933402E-03,    -0.2350000676170E-02,    3.25779796682,    -0.0103254822771
3.8,  0.6440264928078E-01,    0.3340901814596E-01,    -0.1059002717089E-03,    -0.2352408441465E-02,    3.25941640448,    -0.0103317338253
3.81,  0.6440264928078E-01,    0.3342491251981E-01,    -0.1058319420716E-03,    -0.2354751488383E-02,    3.2609670751,    -0.0103250675192
3.82,  0.6440264928078E-01,    0.3343943194301E-01,    -0.1058561730675E-03,    -0.2357029615920E-02,    3.2623836042,    -0.0103274315188
3.83,  0.6440264928078E-01,    0.3345326268129E-01,    -0.1059269771354E-03,    -0.2359244634914E-02,    3.26373294452,    -0.0103343392327
3.84,  0.6440264928078E-01,    0.3346636810259E-01,    -0.1059289236712E-03,    -0.2361394828789E-02,    3.2650115222,    -0.0103345291387
3.85,  0.6440264928078E-01,    0.3347830370750E-01,    -0.1059322334747E-03,    -0.2363481623710E-02,    3.26617597146,    -0.0103348520463
3.86,  0.6440264928078E-01,    0.3348979308259E-01,    -0.1060305623744E-03,    -0.2365503503695E-02,    3.26729688611,    -0.0103444451097
3.87,  0.6440264928078E-01,    0.3349909491734E-01,    -0.1060982639864E-03,    -0.2367461304776E-02,    3.26820438218,    -0.010351050145
3.88,  0.6440264928078E-01,    0.3350809880182E-01,    -0.1060615399915E-03,    -0.2369355932951E-02,    3.26908280993,    -0.0103474673162
3.89,  0.6440264928078E-01,    0.3351701870700E-01,    -0.1060143744708E-03,    -0.2371185961736E-02,    3.26995304459,    -0.010342865802
3.9,  0.6440264928078E-01,    0.3352394133011E-01,    -0.1060872468120E-03,    -0.2372952263325E-02,    3.27062842245,    -0.0103499752987
3.91,  0.6440264928078E-01,    0.3353057017868E-01,    -0.1060517858617E-03,    -0.2374654370902E-02,    3.27127513938,    -0.0103465156938
3.92,  0.6440264928078E-01,    0.3353651643252E-01,    -0.1060514639637E-03,    -0.2376292439034E-02,    3.27185526171,    -0.0103464842891
3.93,  0.6440264928078E-01,    0.3354127919457E-01,    -0.1060333195144E-03,    -0.2377867364027E-02,    3.27231992142,    -0.010344714099
3.94,  0.6440264928078E-01,    0.3354537206427E-01,    -0.1060243771768E-03,    -0.2379378051675E-02,    3.27271922578,    -0.0103438416758
3.95,  0.6440264928078E-01,    0.3354891424684E-01,    -0.1059757415210E-03,    -0.2380824903747E-02,    3.27306480457,    -0.0103390967338
3.96,  0.6440264928078E-01,    0.3355131829861E-01,    -0.1059384616007E-03,    -0.2382208201305E-02,    3.27329934621,    -0.0103354596684
3.97,  0.6440264928078E-01,    0.3355282260795E-01,    -0.1059013017224E-03,    -0.2383527435904E-02,    3.27344610809,    -0.0103318343144
3.98,  0.6440264928078E-01,    0.3355344855451E-01,    -0.1058630493415E-03,    -0.2384783012780E-02,    3.27350717605,    -0.0103281023748
3.99,  0.6440264928078E-01,    0.3355305844191E-01,    -0.1058286628676E-03,    -0.2385975062554E-02,    3.27346911628,    -0.0103247475968
4.0,  0.6440264928078E-01,    0.3355166123857E-01,    -0.1057877267246E-03,    -0.2387103773200E-02,    3.27333280376,    -0.0103207538268
4.01,  0.6440264928078E-01,    0.3354928757601E-01,    -0.1057415593502E-03,    -0.2388169144275E-02,    3.27310122693,    -0.0103162496927
4.02,  0.6440264928078E-01,    0.3354606062317E-01,    -0.1056870082403E-03,    -0.2389171286743E-02,    3.27278640226,    -0.0103109276332
4.03,  0.6440264928078E-01,    0.3354195411203E-01,    -0.1056351367988E-03,    -0.2390109942200E-02,    3.27238576703,    -0.0103058670048
4.04,  0.6440264928078E-01,    0.3353694577220E-01,    -0.1055768745277E-03,    -0.2390985358439E-02,    3.27189714851,    -0.0103001828808
4.05,  0.6440264928078E-01,    0.3353101327080E-01,    -0.1055181424818E-03,    -0.2391797237894E-02,    3.27131836788,    -0.0102944529251
4.06,  0.6440264928078E-01,    0.3352421012414E-01,    -0.1054566545153E-03,    -0.2392545692996E-02,    3.27065464626,    -0.0102884540991
4.07,  0.6440264928078E-01,    0.3351656377136E-01,    -0.1053911244844E-03,    -0.2393230933710E-02,    3.26990866062,    -0.0102820609253
4.08,  0.6440264928078E-01,    0.3350800558475E-01,    -0.1053184516618E-03,    -0.2393852871101E-02,    3.26907371559,    -0.0102749708938
4.09,  0.6440264928078E-01,    0.3349853277877E-01,    -0.1052413051455E-03,    -0.2394411790152E-02,    3.26814953939,    -0.0102674444044
4.1,  0.6440264928078E-01,    0.3348816126728E-01,    -0.1051621442353E-03,    -0.2394907715815E-02,    3.26713768461,    -0.0102597213888
4.11,  0.6440264928078E-01,    0.3347691976750E-01,    -0.1050788312011E-03,    -0.2395340802000E-02,    3.26604095293,    -0.0102515932879
4.12,  0.6440264928078E-01,    0.3346477180692E-01,    -0.1049903618184E-03,    -0.2395711269728E-02,    3.26485578604,    -0.0102429621286
4.13,  0.6440264928078E-01,    0.3345171082951E-01,    -0.1048990494118E-03,    -0.2396019272617E-02,    3.26358154434,    -0.0102340536012
4.14,  0.6440264928078E-01,    0.3343774174784E-01,    -0.1048066166742E-03,    -0.2396264858191E-02,    3.26221870711,    -0.0102250357731
4.15,  0.6440264928078E-01,    0.3342286212597E-01,    -0.1047103633870E-03,    -0.2396447837390E-02,    3.26076703668,    -0.0102156452085
4.16,  0.6440264928078E-01,    0.3340705684225E-01,    -0.1046093155060E-03,    -0.2396568169239E-02,    3.25922505778,    -0.0102057868786
4.17,  0.6440264928078E-01,    0.3339035632317E-01,    -0.1045029191899E-03,    -0.2396625919001E-02,    3.25759573885,    -0.0101954067502
4.18,  0.6440264928078E-01,    0.3337274503290E-01,    -0.1043908217353E-03,    -0.2396621251430E-02,    3.25587756419,    -0.0101844704132
4.19,  0.6440264928078E-01,    0.3335423164826E-01,    -0.1042756183071E-03,    -0.2396554376745E-02,    3.25407138032,    -0.0101732310544
4.2,  0.6440264928078E-01,    0.3333483573245E-01,    -0.1041579240527E-03,    -0.2396425418858E-02,    3.25217909585,    -0.0101617486881
4.21,  0.6440264928078E-01,    0.3331454633689E-01,    -0.1040400653635E-03,    -0.2396234475469E-02,    3.25019964262,    -0.0101502502794
4.22,  0.6440264928078E-01,    0.3329336723456E-01,    -0.1039218732153E-03,    -0.2395981565179E-02,    3.24813338874,    -0.0101387193381
4.23,  0.6440264928078E-01,    0.3327131059402E-01,    -0.1038007762182E-03,    -0.2395666503651E-02,    3.24598152137,    -0.0101269049969
4.24,  0.6440264928078E-01,    0.3324836454207E-01,    -0.1036751349562E-03,    -0.2395289563563E-02,    3.24374288215,    -0.0101146473128
4.25,  0.6440264928078E-01,    0.3322453650764E-01,    -0.1035445222307E-03,    -0.2394850977813E-02,    3.24141819587,    -0.0101019046079
4.26,  0.6440264928078E-01,    0.3319984050036E-01,    -0.1034070634071E-03,    -0.2394350508579E-02,    3.2390088293,    -0.0100884939909
4.27,  0.6440264928078E-01,    0.3317425827085E-01,    -0.1032652951285E-03,    -0.2393788370784E-02,    3.23651300203,    -0.0100746629394
4.28,  0.6440264928078E-01,    0.3314780561951E-01,    -0.1031193473582E-03,    -0.2393164626960E-02,    3.23393225556,    -0.0100604241325
4.29,  0.6440264928078E-01,    0.3312047892831E-01,    -0.1029694040536E-03,    -0.2392479407836E-02,    3.23126623691,    -0.0100457955174
4.3,  0.6440264928078E-01,    0.3309227304083E-01,    -0.1028167218961E-03,    -0.2391732865861E-02,    3.22851444301,    -0.0100308996972
4.31,  0.6440264928078E-01,    0.3306319299791E-01,    -0.1026611295435E-03,    -0.2390925126522E-02,    3.22567736565,    -0.0100157199555
4.32,  0.6440264928078E-01,    0.3303323656107E-01,    -0.1025029312415E-03,    -0.2390056306147E-02,    3.22275478645,    -0.0100002859748
4.33,  0.6440264928078E-01,    0.3300240390552E-01,    -0.1023421534681E-03,    -0.2389126513358E-02,    3.21974672249,    -0.00998460033835
4.34,  0.6440264928078E-01,    0.3297069416028E-01,    -0.1021790299599E-03,    -0.2388135888700E-02,    3.21665308881,    -0.00996868584975
4.35,  0.6440264928078E-01,    0.3293810825389E-01,    -0.1020137215676E-03,    -0.2387084551534E-02,    3.21347397599,    -0.00995255820172
4.36,  0.6440264928078E-01,    0.3290464985989E-01,    -0.1018456046256E-03,    -0.2385972574336E-02,    3.21020974243,    -0.00993615654884
4.37,  0.6440264928078E-01,    0.3287031816689E-01,    -0.1016745268297E-03,    -0.2384800098960E-02,    3.20686030896,    -0.00991946603217
4.38,  0.6440264928078E-01,    0.3283511357453E-01,    -0.1015008825742E-03,    -0.2383567287359E-02,    3.20342571459,    -0.00990252512919
4.39,  0.6440264928078E-01,    0.3279904434279E-01,    -0.1013232935857E-03,    -0.2382274156576E-02,    3.19990676515,    -0.00988519937421
4.4,  0.6440264928078E-01,    0.3276209633401E-01,    -0.1011438394121E-03,    -0.2380921047558E-02,    3.19630208137,    -0.00986769164996
4.41,  0.6440264928078E-01,    0.3272429842718E-01,    -0.1009593723450E-03,    -0.2379507775429E-02,    3.1926144807,    -0.00984969486293
4.42,  0.6440264928078E-01,    0.3268563067006E-01,    -0.1007710589967E-03,    -0.2378034704268E-02,    3.18884201659,    -0.00983132282895
4.43,  0.6440264928078E-01,    0.3264610058827E-01,    -0.1005804204619E-03,    -0.2376502032458E-02,    3.18498542325,    -0.0098127239475
4.44,  0.6440264928078E-01,    0.3260570816527E-01,    -0.1003874929433E-03,    -0.2374909780751E-02,    3.18104469905,    -0.00979390175057
4.45,  0.6440264928078E-01,    0.3256446600358E-01,    -0.1001898250610E-03,    -0.2373257978440E-02,    3.17702107352,    -0.00977461707912
4.46,  0.6440264928078E-01,    0.3252236512316E-01,    -0.9998838665508E-04,    -0.2371546927239E-02,    3.17291367055,    -0.00975496455172
4.47,  0.6440264928078E-01,    0.3247940904348E-01,    -0.9978381700261E-04,    -0.2369776753758E-02,    3.16872283351,    -0.00973500653684
4.48,  0.6440264928078E-01,    0.3243559960138E-01,    -0.9957646902033E-04,    -0.2367947599571E-02,    3.1644487416,    -0.0097147774654
4.49,  0.6440264928078E-01,    0.3239094167060E-01,    -0.9936564131310E-04,    -0.2366059572987E-02,    3.1600918703,    -0.0096942089086
4.5,  0.6440264928078E-01,    0.3234544338142E-01,    -0.9915048236151E-04,    -0.2364112752318E-02,    3.15565301282,    -0.00967321779137
4.51,  0.6440264928078E-01,    0.3229910017125E-01,    -0.9893113210040E-04,    -0.2362107348262E-02,    3.15113172402,    -0.00965181776589
4.52,  0.6440264928078E-01,    0.3225191241802E-01,    -0.9870821812507E-04,    -0.2360043539215E-02,    3.14652804078,    -0.00963007006098
4.53,  0.6440264928078E-01,    0.3220388604046E-01,    -0.9848194021049E-04,    -0.2357921481948E-02,    3.14184254053,    -0.00960799416688
4.54,  0.6440264928078E-01,    0.3215502432429E-01,    -0.9825292072662E-04,    -0.2355741373831E-02,    3.13707554383,    -0.0095856508026
4.55,  0.6440264928078E-01,    0.3210532995089E-01,    -0.9802081943938E-04,    -0.2353503310873E-02,    3.13222731228,    -0.00956300677457
4.56,  0.6440264928078E-01,    0.3205480283067E-01,    -0.9778564375032E-04,    -0.2351207487096E-02,    3.12729783714,    -0.00954006280491
4.57,  0.6440264928078E-01,    0.3200344735069E-01,    -0.9754716255327E-04,    -0.2348854022278E-02,    3.12228754641,    -0.00951679634666
4.58,  0.6440264928078E-01,    0.3195126505030E-01,    -0.9730562504502E-04,    -0.2346443114835E-02,    3.11719659027,    -0.00949323171171
4.59,  0.6440264928078E-01,    0.3189825846170E-01,    -0.9706129189137E-04,    -0.2343974936785E-02,    3.11202521578,    -0.00946939433087
4.6,  0.6440264928078E-01,    0.3184443328557E-01,    -0.9681388395344E-04,    -0.2341449609382E-02,    3.10677397908,    -0.00944525697107
4.61,  0.6440264928078E-01,    0.3178978930127E-01,    -0.9656383425364E-04,    -0.2338867374983E-02,    3.10144285866,    -0.0094208618784
4.62,  0.6440264928078E-01,    0.3173433071676E-01,    -0.9631097983271E-04,    -0.2336228350351E-02,    3.09603226505,    -0.00939619315441
4.63,  0.6440264928078E-01,    0.3167805964181E-01,    -0.9605542248153E-04,    -0.2333532745705E-02,    3.09054240408,    -0.00937126072991
4.64,  0.6440264928078E-01,    0.3162097914387E-01,    -0.9579704485534E-04,    -0.2330780723656E-02,    3.08497357501,    -0.00934605315662
4.65,  0.6440264928078E-01,    0.3156309502753E-01,    -0.9553549657301E-04,    -0.2327972430104E-02,    3.07932634415,    -0.00932053625103
4.66,  0.6440264928078E-01,    0.3150440775464E-01,    -0.9527095748237E-04,    -0.2325108079475E-02,    3.07360075655,    -0.00929472755926
4.67,  0.6440264928078E-01,    0.3144491703873E-01,    -0.9500377917410E-04,    -0.2322187900776E-02,    3.06779678427,    -0.00926866138284
4.68,  0.6440264928078E-01,    0.3138463144443E-01,    -0.9473339967330E-04,    -0.2319211993351E-02,    3.06191526287,    -0.00924228289496
4.69,  0.6440264928078E-01,    0.3132355252025E-01,    -0.9445982501231E-04,    -0.2316180587515E-02,    3.05595634344,    -0.00921559268413
4.7,  0.6440264928078E-01,    0.3126168207055E-01,    -0.9418309504494E-04,    -0.2313093880647E-02,    3.049920202,    -0.00918859463853
4.71,  0.6440264928078E-01,    0.3119902749759E-01,    -0.9390274958647E-04,    -0.2309951989266E-02,    3.04380756074,    -0.00916124386209
4.72,  0.6440264928078E-01,    0.3113558815915E-01,    -0.9361902384054E-04,    -0.2306755187025E-02,    3.03761835699,    -0.00913356330152
4.73,  0.6440264928078E-01,    0.3107136385815E-01,    -0.9333240538332E-04,    -0.2303503724543E-02,    3.03135257153,    -0.0091056005252
4.74,  0.6440264928078E-01,    0.3100636393902E-01,    -0.9304223049548E-04,    -0.2300197665911E-02,    3.025011116,    -0.00907729078005
4.75,  0.6440264928078E-01,    0.3094059327561E-01,    -0.9274830534044E-04,    -0.2296837233842E-02,    3.01859446591,    -0.00904861515516
4.76,  0.6440264928078E-01,    0.3087404562815E-01,    -0.9245147027440E-04,    -0.2293422772925E-02,    3.0121020125,    -0.00901965563653
4.77,  0.6440264928078E-01,    0.3080672928611E-01,    -0.9215135059249E-04,    -0.2289954376782E-02,    3.0055345645,    -0.00899037566756
4.78,  0.6440264928078E-01,    0.3073865297353E-01,    -0.9184755755063E-04,    -0.2286432186470E-02,    2.99889297303,    -0.00896073732201
4.79,  0.6440264928078E-01,    0.3066981765508E-01,    -0.9154025578358E-04,    -0.2282856472425E-02,    2.9921773322,    -0.00893075666181
4.8,  0.6440264928078E-01,    0.3060022360982E-01,    -0.9122983112995E-04,    -0.2279227475021E-02,    2.98538766925,    -0.00890047132975
4.81,  0.6440264928078E-01,    0.3052987603042E-01,    -0.9091623903089E-04,    -0.2275545366199E-02,    2.97852449077,    -0.00886987697862
4.82,  0.6440264928078E-01,    0.3045877892439E-01,    -0.9059969947376E-04,    -0.2271810394396E-02,    2.97158818775,    -0.00883899507061
4.83,  0.6440264928078E-01,    0.3038693200997E-01,    -0.9028059289145E-04,    -0.2268022827159E-02,    2.96457873268,    -0.00880786272112
4.84,  0.6440264928078E-01,    0.3031434519721E-01,    -0.8995844917377E-04,    -0.2264182763863E-02,    2.95749709241,    -0.00877643406573
4.85,  0.6440264928078E-01,    0.3024101978320E-01,    -0.8963360401387E-04,    -0.2260290507183E-02,    2.95034339348,    -0.00874474185501
4.86,  0.6440264928078E-01,    0.3016696014718E-01,    -0.8930579119598E-04,    -0.2256346208770E-02,    2.94311806314,    -0.00871276011668
4.87,  0.6440264928078E-01,    0.3009216938507E-01,    -0.8897537653564E-04,    -0.2252350148331E-02,    2.93582140342,    -0.00868052454006
4.88,  0.6440264928078E-01,    0.3001664898832E-01,    -0.8864255301511E-04,    -0.2248302574724E-02,    2.92845355984,    -0.00864805395269
4.89,  0.6440264928078E-01,    0.2994040693593E-01,    -0.8830709330284E-04,    -0.2244203651533E-02,    2.92101531082,    -0.00861532617589
4.9,  0.6440264928078E-01,    0.2986344654095E-01,    -0.8796908872286E-04,    -0.2240053641174E-02,    2.9135069796,    -0.0085823501193
4.91,  0.6440264928078E-01,    0.2978577081201E-01,    -0.8762847452449E-04,    -0.2235852764969E-02,    2.90592885971,    -0.0085491194658
4.92,  0.6440264928078E-01,    0.2970738266632E-01,    -0.8728536212847E-04,    -0.2231601283222E-02,    2.89828123574,    -0.0085156450857
4.93,  0.6440264928078E-01,    0.2962828716273E-01,    -0.8693969919837E-04,    -0.2227299420164E-02,    2.89056460124,    -0.00848192187301
4.94,  0.6440264928078E-01,    0.2954848848362E-01,    -0.8659149812945E-04,    -0.2222947422856E-02,    2.88277936426,    -0.00844795103702
4.95,  0.6440264928078E-01,    0.2946799045702E-01,    -0.8624070861730E-04,    -0.2218545528531E-02,    2.87492589825,    -0.00841372766998
4.96,  0.6440264928078E-01,    0.2938679697848E-01,    -0.8588726890431E-04,    -0.2214093980568E-02,    2.86700458327,    -0.00837924574676
4.97,  0.6440264928078E-01,    0.2930491213136E-01,    -0.8553109267300E-04,    -0.2209593023222E-02,    2.85901581769,    -0.00834449684615
4.98,  0.6440264928078E-01,    0.2922234040551E-01,    -0.8517218925782E-04,    -0.2205042904093E-02,    2.85096003956,    -0.00830948187881
4.99,  0.6440264928078E-01,    0.2913908600219E-01,    -0.8481050028012E-04,    -0.2200443872674E-02,    2.84283765875,    -0.00827419514928
5.0,  0.6440264928078E-01,    0.2905515318705E-01,    -0.8444598094504E-04,    -0.2195796179552E-02,    2.83464909142,    -0.00823863228732
5.01,  0.6440264928078E-01,    0.2897054622984E-01,    -0.8407861697799E-04,    -0.2191100077583E-02,    2.82639475413,    -0.00820279190029
5.02,  0.6440264928078E-01,    0.2888526957854E-01,    -0.8370839057371E-04,    -0.2186355820483E-02,    2.81807508083,    -0.00816667225109
5.03,  0.6440264928078E-01,    0.2879932783159E-01,    -0.8333531641375E-04,    -0.2181563663468E-02,    2.80969052016,    -0.00813027477207
5.04,  0.6440264928078E-01,    0.2871272523491E-01,    -0.8295941274584E-04,    -0.2176723869296E-02,    2.80124148633,    -0.0080936012435
5.05,  0.6440264928078E-01,    0.2862546614904E-01,    -0.8258073051052E-04,    -0.2171836701649E-02,    2.79272840478,    -0.00805665663517
5.06,  0.6440264928078E-01,    0.2853755546042E-01,    -0.8219927664314E-04,    -0.2166902418858E-02,    2.78415175224,    -0.00801944162372
5.07,  0.6440264928078E-01,    0.2844899730239E-01,    -0.8181516489656E-04,    -0.2161921297804E-02,    2.77551193194,    -0.00798196730698
5.08,  0.6440264928078E-01,    0.2835979650128E-01,    -0.8142841019722E-04,    -0.2156893596687E-02,    2.76680941476,    -0.00794423514119
5.09,  0.6440264928078E-01,    0.2826995620952E-01,    -0.8103919318630E-04,    -0.2151819618307E-02,    2.75804450825,    -0.00790626274988
5.1,  0.6440264928078E-01,    0.2817948352943E-01,    -0.8064734603045E-04,    -0.2146699576716E-02,    2.74921790531,    -0.00786803375907
5.11,  0.6440264928078E-01,    0.2808838197723E-01,    -0.8025319188727E-04,    -0.2141533792680E-02,    2.740329949,    -0.00782957969632
5.12,  0.6440264928078E-01,    0.2799665548827E-01,    -0.7985668948074E-04,    -0.2136322526036E-02,    2.73138102325,    -0.00779089653471
5.13,  0.6440264928078E-01,    0.2790430959270E-01,    -0.7945798821583E-04,    -0.2131066065465E-02,    2.72237166758,    -0.00775199885032
5.14,  0.6440264928078E-01,    0.2781134845758E-01,    -0.7905716437222E-04,    -0.2125764687363E-02,    2.71330228854,    -0.00771289408509
5.15,  0.6440264928078E-01,    0.2771777784117E-01,    -0.7865422902016E-04,    -0.2120418663259E-02,    2.70417344792,    -0.00767358331904
5.16,  0.6440264928078E-01,    0.2762360153438E-01,    -0.7824925612888E-04,    -0.2115028294072E-02,    2.69498551555,    -0.00763407376867
5.17,  0.6440264928078E-01,    0.2752882461830E-01,    -0.7784228376084E-04,    -0.2109593855967E-02,    2.68573898715,    -0.0075943691474
5.18,  0.6440264928078E-01,    0.2743345237908E-01,    -0.7743334719255E-04,    -0.2104115641959E-02,    2.67643437845,    -0.00755447289683
5.19,  0.6440264928078E-01,    0.2733749005397E-01,    -0.7702247871774E-04,    -0.2098593930931E-02,    2.66707220039,    -0.00751438816758
5.2,  0.6440264928078E-01,    0.2724094212954E-01,    -0.7660973569110E-04,    -0.2093029026624E-02,    2.65765289069,    -0.00747412055523
5.21,  0.6440264928078E-01,    0.2714381304328E-01,    -0.7619511763157E-04,    -0.2087421224196E-02,    2.64817688227,    -0.00743367001284
5.22,  0.6440264928078E-01,    0.2704610833639E-01,    -0.7577868076091E-04,    -0.2081770816370E-02,    2.63864471575,    -0.00739304202545
5.23,  0.6440264928078E-01,    0.2694783316081E-01,    -0.7536042021256E-04,    -0.2076078101413E-02,    2.62905689374,    -0.0073522361183
5.24,  0.6440264928078E-01,    0.2684899243245E-01,    -0.7494029390267E-04,    -0.2070343378681E-02,    2.61941389585,    -0.00731124818563
5.25,  0.6440264928078E-01,    0.2674959118437E-01,    -0.7451828380381E-04,    -0.2064566953318E-02,    2.60971621311,    -0.00727007646866
5.26,  0.6440264928078E-01,    0.2664963420157E-01,    -0.7409438872455E-04,    -0.2058749132816E-02,    2.59996431235,    -0.00722872085118
5.27,  0.6440264928078E-01,    0.2654912677572E-01,    -0.7366862616116E-04,    -0.2052890224941E-02,    2.59015870983,    -0.00718718304011
5.28,  0.6440264928078E-01,    0.2644807555582E-01,    -0.7324087791814E-04,    -0.2046990515101E-02,    2.58030005423,    -0.00714545150421
5.29,  0.6440264928078E-01,    0.2634648439629E-01,    -0.7281125980073E-04,    -0.2041050341963E-02,    2.57038872159,    -0.00710353754153
5.3,  0.6440264928078E-01,    0.2624435877168E-01,    -0.7237961539005E-04,    -0.2035069997160E-02,    2.56042524602,    -0.00706142589171
5.31,  0.6440264928078E-01,    0.2614170359397E-01,    -0.7194612310514E-04,    -0.2029049814540E-02,    2.55041010673,    -0.00701913396148
5.32,  0.6440264928078E-01,    0.2603852314620E-01,    -0.7151071701370E-04,    -0.2022990115837E-02,    2.54034372158,    -0.00697665531841
5.33,  0.6440264928078E-01,    0.2593482361605E-01,    -0.7107340633024E-04,    -0.2016891212356E-02,    2.53022669425,    -0.00693399086149
5.34,  0.6440264928078E-01,    0.2583061033633E-01,    -0.7063419952278E-04,    -0.2010753426574E-02,    2.52005954501,    -0.00689114141686
5.35,  0.6440264928078E-01,    0.2572588792582E-01,    -0.7019311683290E-04,    -0.2004577085261E-02,    2.50984272447,    -0.00684810895931
5.36,  0.6440264928078E-01,    0.2562066204051E-01,    -0.6975028039355E-04,    -0.1998362506371E-02,    2.49957678444,    -0.00680490540425
5.37,  0.6440264928078E-01,    0.2551493663623E-01,    -0.6930578048979E-04,    -0.1992110043277E-02,    2.48926211085,    -0.00676153955998
5.38,  0.6440264928078E-01,    0.2540872326542E-01,    -0.6885940348074E-04,    -0.1985819920802E-02,    2.47889983077,    -0.00671799058349
5.39,  0.6440264928078E-01,    0.2530202313109E-01,    -0.6841161700424E-04,    -0.1979492569896E-02,    2.46849006157,    -0.00667430409797
5.4,  0.6440264928078E-01,    0.2519483994526E-01,    -0.6796216759257E-04,    -0.1973128296084E-02,    2.45803316539,    -0.00663045537488
5.41,  0.6440264928078E-01,    0.2508718230709E-01,    -0.6751128613094E-04,    -0.1966727427840E-02,    2.44752998118,    -0.0065864669396
5.42,  0.6440264928078E-01,    0.2497905459316E-01,    -0.6705909577782E-04,    -0.1960290317334E-02,    2.43698093592,    -0.00654235080759
5.43,  0.6440264928078E-01,    0.2487046185445E-01,    -0.6660555199946E-04,    -0.1953817300048E-02,    2.42638652239,    -0.00649810263409
5.44,  0.6440264928078E-01,    0.2476140931915E-01,    -0.6615073586645E-04,    -0.1947308714371E-02,    2.41574725065,    -0.00645373032843
5.45,  0.6440264928078E-01,    0.2465190302877E-01,    -0.6569469995346E-04,    -0.1940764900852E-02,    2.40506371012,    -0.00640923901985
5.46,  0.6440264928078E-01,    0.2454194796271E-01,    -0.6523751557655E-04,    -0.1934186210871E-02,    2.39433638661,    -0.006364635666
5.47,  0.6440264928078E-01,    0.2443155068548E-01,    -0.6477923652872E-04,    -0.1927572976553E-02,    2.38356592053,    -0.006319925515
5.48,  0.6440264928078E-01,    0.2432071569206E-01,    -0.6432000604706E-04,    -0.1920925568349E-02,    2.37275275044,    -0.00627512254118
5.49,  0.6440264928078E-01,    0.2420944531107E-01,    -0.6385976106585E-04,    -0.1914244373194E-02,    2.36189710352,    -0.00623022059179
5.5,  0.6440264928078E-01,    0.2409775754450E-01,    -0.6339830160978E-04,    -0.1907529562809E-02,    2.35100073605,    -0.00618520015705
5.51,  0.6440264928078E-01,    0.2398565015897E-01,    -0.6293641023413E-04,    -0.1900781675542E-02,    2.34006343014,    -0.00614013758382
5.52,  0.6440264928078E-01,    0.2387312493378E-01,    -0.6247325489599E-04,    -0.1894001006364E-02,    2.32908535939,    -0.00609495169717
5.53,  0.6440264928078E-01,    0.2376019202990E-01,    -0.6200935438947E-04,    -0.1887187918164E-02,    2.31806751511,    -0.00604969311117
5.54,  0.6440264928078E-01,    0.2364685594406E-01,    -0.6154453626320E-04,    -0.1880342775075E-02,    2.30701033601,    -0.00600434500129
5.55,  0.6440264928078E-01,    0.2353311998143E-01,    -0.6107882479873E-04,    -0.1873465982210E-02,    2.29591414453,    -0.00595890973646
5.56,  0.6440264928078E-01,    0.2341899470243E-01,    -0.6061210691421E-04,    -0.1866557808080E-02,    2.28477997097,    -0.00591337628431
5.57,  0.6440264928078E-01,    0.2330448618768E-01,    -0.6014480511401E-04,    -0.1859618657753E-02,    2.27360840855,    -0.00586778586478
5.58,  0.6440264928078E-01,    0.2318959888640E-01,    -0.5967661770662E-04,    -0.1852648876847E-02,    2.26239989136,    -0.00582210904455
5.59,  0.6440264928078E-01,    0.2307434224961E-01,    -0.5920777043299E-04,    -0.1845648801286E-02,    2.25115534143,    -0.00577636784712
5.6,  0.6440264928078E-01,    0.2295871413289E-01,    -0.5873834399700E-04,    -0.1838618922308E-02,    2.23987454955,    -0.00573057014605
5.61,  0.6440264928078E-01,    0.2284272238286E-01,    -0.5826775017991E-04,    -0.1831559545973E-02,    2.22855828125,    -0.00568465855414
5.62,  0.6440264928078E-01,    0.2272637618964E-01,    -0.5779652363441E-04,    -0.1824471056122E-02,    2.21720743314,    -0.00563868523263
5.63,  0.6440264928078E-01,    0.2260967911663E-01,    -0.5732443618492E-04,    -0.1817353842524E-02,    2.20582235284,    -0.00559262792048
5.64,  0.6440264928078E-01,    0.2249263864967E-01,    -0.5685149974820E-04,    -0.1810208246161E-02,    2.1944037707,    -0.00554648778031
5.65,  0.6440264928078E-01,    0.2237526132843E-01,    -0.5637805555240E-04,    -0.1803034645089E-02,    2.18295232472,    -0.00550029810267
5.66,  0.6440264928078E-01,    0.2225755161302E-01,    -0.5590408971681E-04,    -0.1795833444848E-02,    2.17146845005,    -0.00545405753335
5.67,  0.6440264928078E-01,    0.2213951433650E-01,    -0.5542931463043E-04,    -0.1788605037478E-02,    2.1599526182,    -0.00540773801272
5.68,  0.6440264928078E-01,    0.2202115649522E-01,    -0.5495387496362E-04,    -0.1781349792479E-02,    2.14840551173,    -0.00536135365499
5.69,  0.6440264928078E-01,    0.2190248520590E-01,    -0.5447793848426E-04,    -0.1774068092790E-02,    2.13682782497,    -0.00531492082773
5.7,  0.6440264928078E-01,    0.2178350523570E-01,    -0.5400152271769E-04,    -0.1766760338883E-02,    2.125220023,    -0.00526844124075
5.71,  0.6440264928078E-01,    0.2166421944469E-01,    -0.5352454516400E-04,    -0.1759426957835E-02,    2.11358238485,    -0.00522190684527
5.72,  0.6440264928078E-01,    0.2154464070317E-01,    -0.5304707818808E-04,    -0.1752068233978E-02,    2.10191616616,    -0.00517532470128
5.73,  0.6440264928078E-01,    0.2142477597739E-01,    -0.5256956981831E-04,    -0.1744684598034E-02,    2.09022204657,    -0.00512873851886
5.74,  0.6440264928078E-01,    0.2130462595537E-01,    -0.5209183474892E-04,    -0.1737276479069E-02,    2.07850009321,    -0.00508213021941
5.75,  0.6440264928078E-01,    0.2118419542436E-01,    -0.5161379813953E-04,    -0.1729844300223E-02,    2.06675077311,    -0.00503549250142
5.76,  0.6440264928078E-01,    0.2106349381026E-01,    -0.5113559837966E-04,    -0.1722388413239E-02,    2.05497500588,    -0.00498883886631
5.77,  0.6440264928078E-01,    0.2094252667176E-01,    -0.5065734878380E-04,    -0.1714909248982E-02,    2.04317333383,    -0.00494218036915
5.78,  0.6440264928078E-01,    0.2082129933851E-01,    -0.5017898570116E-04,    -0.1707407198671E-02,    2.03134627693,    -0.00489551080011
5.79,  0.6440264928078E-01,    0.2069981736219E-01,    -0.4970054535161E-04,    -0.1699882676073E-02,    2.0194943768,    -0.00484883369284
5.8,  0.6440264928078E-01,    0.2057808820322E-01,    -0.4922207096430E-04,    -0.1692336056231E-02,    2.00761836129,    -0.00480215326481
5.81,  0.6440264928078E-01,    0.2045611774031E-01,    -0.4874372468606E-04,    -0.1684767765779E-02,    1.99571880393,    -0.00475548533523
5.82,  0.6440264928078E-01,    0.2033391297218E-01,    -0.4826562340308E-04,    -0.1677178186971E-02,    1.98379638753,    -0.00470884130762
5.83,  0.6440264928078E-01,    0.2021148056074E-01,    -0.4778795134920E-04,    -0.1669567747207E-02,    1.97185176202,    -0.00466223915602
5.84,  0.6440264928078E-01,    0.2008882512347E-01,    -0.4731043580231E-04,    -0.1661936867861E-02,    1.9598853779,    -0.0046156522734
5.85,  0.6440264928078E-01,    0.1996595332085E-01,    -0.4683319196329E-04,    -0.1654285962003E-02,    1.94789788496,    -0.00456909189886
5.86,  0.6440264928078E-01,    0.1984287120107E-01,    -0.4635617634715E-04,    -0.1646615448873E-02,    1.93588987328,    -0.00452255378997
5.87,  0.6440264928078E-01,    0.1971958380659E-01,    -0.4587939155263E-04,    -0.1638925764224E-02,    1.92386183479,    -0.00447603820026
5.88,  0.6440264928078E-01,    0.1959609989395E-01,    -0.4540290019546E-04,    -0.1631217276649E-02,    1.9118146238,    -0.00442955123858
5.89,  0.6440264928078E-01,    0.1947242402250E-01,    -0.4492699474567E-04,    -0.1623490451890E-02,    1.89974868512,    -0.0043831214386
5.9,  0.6440264928078E-01,    0.1934856188265E-01,    -0.4445132063691E-04,    -0.1615745700717E-02,    1.88766457392,    -0.00433671420848
5.91,  0.6440264928078E-01,    0.1922452066228E-01,    -0.4397610595947E-04,    -0.1607983439317E-02,    1.87556299144,    -0.00429035180092
5.92,  0.6440264928078E-01,    0.1910030604648E-01,    -0.4350134502708E-04,    -0.1600204096256E-02,    1.86344449234,    -0.00424403366118
5.93,  0.6440264928078E-01,    0.1897592475254E-01,    -0.4302693374612E-04,    -0.1592408092519E-02,    1.85130973196,    -0.00419774963377
5.94,  0.6440264928078E-01,    0.1885138282231E-01,    -0.4255300346396E-04,    -0.1584595865161E-02,    1.83915929974,    -0.00415151253307
5.95,  0.6440264928078E-01,    0.1872668697640E-01,    -0.4207956137109E-04,    -0.1576767829433E-02,    1.82699385136,    -0.00410532306059
5.96,  0.6440264928078E-01,    0.1860184298136E-01,    -0.4160665891023E-04,    -0.1568924421199E-02,    1.8148139494,    -0.00405918623514
5.97,  0.6440264928078E-01,    0.1847685692178E-01,    -0.4113433911582E-04,    -0.1561066080859E-02,    1.80262018749,    -0.0040131062552
5.98,  0.6440264928078E-01,    0.1835173493322E-01,    -0.4066260086151E-04,    -0.1553193247672E-02,    1.79041316422,    -0.00396708301088
5.99,  0.6440264928078E-01,    0.1822648316333E-01,    -0.4019139697604E-04,    -0.1545306360247E-02,    1.77819347935,    -0.0039211119001
6.0,  0.6440264928078E-01,    0.1810110904430E-01,    -0.3972073759138E-04,    -0.1537405836605E-02,    1.76596185798,    -0.00387519391135
6.01,  0.6440264928078E-01,    0.1797561747394E-01,    -0.3925081233755E-04,    -0.1529492148522E-02,    1.75371877795,    -0.00382934754513
6.02,  0.6440264928078E-01,    0.1785001495844E-01,    -0.3878152106010E-04,    -0.1521565715682E-02,    1.74146487399,    -0.00378356303025
6.03,  0.6440264928078E-01,    0.1772430794262E-01,    -0.3831295977125E-04,    -0.1513626978613E-02,    1.72920077489,    -0.00373784973378
6.04,  0.6440264928078E-01,    0.1759850232629E-01,    -0.3784523108564E-04,    -0.1505676384416E-02,    1.71692705622,    -0.00369221766689
6.05,  0.6440264928078E-01,    0.1747260432273E-01,    -0.3737810414867E-04,    -0.1497714381817E-02,    1.70464432417,    -0.00364664430719
6.06,  0.6440264928078E-01,    0.1734662199604E-01,    -0.3691193303206E-04,    -0.1489741378782E-02,    1.69235336547,    -0.00360116419825
6.07,  0.6440264928078E-01,    0.1722056079794E-01,    -0.3644687589749E-04,    -0.1481757873454E-02,    1.68005471199,    -0.00355579277049
6.08,  0.6440264928078E-01,    0.1709442606180E-01,    -0.3598275759865E-04,    -0.1473764322264E-02,    1.66774888408,    -0.00351051293645
6.09,  0.6440264928078E-01,    0.1696822491590E-01,    -0.3551967825459E-04,    -0.1465761140644E-02,    1.65543657716,    -0.00346533446386
6.1,  0.6440264928078E-01,    0.1684196406147E-01,    -0.3505764201642E-04,    -0.1457748790976E-02,    1.64311844502,    -0.0034202577577
6.11,  0.6440264928078E-01,    0.1671564926980E-01,    -0.3459681059370E-04,    -0.1449727716530E-02,    1.63079505071,    -0.00337529859451
6.12,  0.6440264928078E-01,    0.1658928530760E-01,    -0.3413707265400E-04,    -0.1441698393643E-02,    1.61846685928,    -0.00333044611259
6.13,  0.6440264928078E-01,    0.1646287936503E-01,    -0.3367836858891E-04,    -0.1433661268829E-02,    1.6061345722,    -0.00328569449648
6.14,  0.6440264928078E-01,    0.1633643925265E-01,    -0.3322093145330E-04,    -0.1425616772621E-02,    1.59379895148,    -0.00324106648325
6.15,  0.6440264928078E-01,    0.1620997051977E-01,    -0.3276501333818E-04,    -0.1417565380609E-02,    1.58146053851,    -0.00319658666714
6.16,  0.6440264928078E-01,    0.1608347986985E-01,    -0.3231056285235E-04,    -0.1409507535702E-02,    1.5691199873,    -0.00315225003438
6.17,  0.6440264928078E-01,    0.1595697241831E-01,    -0.3185746122392E-04,    -0.1401443725817E-02,    1.55677779691,    -0.00310804499746
6.18,  0.6440264928078E-01,    0.1583045366641E-01,    -0.3140579440080E-04,    -0.1393374413999E-02,    1.54443450404,    -0.00306397994154
6.19,  0.6440264928078E-01,    0.1570393036140E-01,    -0.3095555064890E-04,    -0.1385300071257E-02,    1.53209076697,    -0.00302005372184
6.2,  0.6440264928078E-01,    0.1557741032723E-01,    -0.3050679690824E-04,    -0.1377221127095E-02,    1.519747349,    -0.0029762728691
6.21,  0.6440264928078E-01,    0.1545089872990E-01,    -0.3005963103340E-04,    -0.1369138066461E-02,    1.50740475414,    -0.00293264693009
6.22,  0.6440264928078E-01,    0.1532440175873E-01,    -0.2961392921539E-04,    -0.1361051352234E-02,    1.49506358622,    -0.00288916382589
6.23,  0.6440264928078E-01,    0.1519792602507E-01,    -0.2916978168364E-04,    -0.1352961443487E-02,    1.48272449025,    -0.00284583235938
6.24,  0.6440264928078E-01,    0.1507147726242E-01,    -0.2872736044362E-04,    -0.1344868813574E-02,    1.4703880256,    -0.00280266931157
6.25,  0.6440264928078E-01,    0.1494506002944E-01,    -0.2828617719263E-04,    -0.1336773929912E-02,    1.45805463702,    -0.00275962704318
6.26,  0.6440264928078E-01,    0.1481868254934E-01,    -0.2784660224260E-04,    -0.1328677272510E-02,    1.44572512676,    -0.0027167416822
6.27,  0.6440264928078E-01,    0.1469235395610E-01,    -0.2740939669510E-04,    -0.1320579308222E-02,    1.43340038596,    -0.00267408748245
6.28,  0.6440264928078E-01,    0.1456607649068E-01,    -0.2697396224709E-04,    -0.1312480511603E-02,    1.42108063324,    -0.00263160607289
6.29,  0.6440264928078E-01,    0.1443985507637E-01,    -0.2653990655881E-04,    -0.1304381354197E-02,    1.40876634891,    -0.00258925917647
6.3,  0.6440264928078E-01,    0.1431369794965E-01,    -0.2610758610552E-04,    -0.1296282304123E-02,    1.39645833655,    -0.00254708157127
6.31,  0.6440264928078E-01,    0.1418761141746E-01,    -0.2567715564363E-04,    -0.1288183831103E-02,    1.38415721146,    -0.00250508835548
6.32,  0.6440264928078E-01,    0.1406160055322E-01,    -0.2524830428101E-04,    -0.1280086432099E-02,    1.37186346861,    -0.00246324919815
6.33,  0.6440264928078E-01,    0.1393567515501E-01,    -0.2482156843702E-04,    -0.1271990537793E-02,    1.3595780639,    -0.00242161643288
6.34,  0.6440264928078E-01,    0.1380983625181E-01,    -0.2439680527837E-04,    -0.1263896663224E-02,    1.34730109774,    -0.00238017612472
6.35,  0.6440264928078E-01,    0.1368409085052E-01,    -0.2397369183194E-04,    -0.1255805287846E-02,    1.33503325371,    -0.00233889676409
6.36,  0.6440264928078E-01,    0.1355844743277E-01,    -0.2355256669207E-04,    -0.1247716889183E-02,    1.32277535929,    -0.00229781138459
6.37,  0.6440264928078E-01,    0.1343290886758E-01,    -0.2313300543950E-04,    -0.1239631966572E-02,    1.3105276944,    -0.00225687857946
6.38,  0.6440264928078E-01,    0.1330748668786E-01,    -0.2271533739895E-04,    -0.1231550946900E-02,    1.29829138418,    -0.00221613047795
6.39,  0.6440264928078E-01,    0.1318218489407E-01,    -0.2230013001866E-04,    -0.1223474324937E-02,    1.28606681893,    -0.00217562244084
6.4,  0.6440264928078E-01,    0.1305700557395E-01,    -0.2188677687384E-04,    -0.1215402597857E-02,    1.27385420234,    -0.00213529530476
6.41,  0.6440264928078E-01,    0.1293195664144E-01,    -0.2147536477984E-04,    -0.1207336248698E-02,    1.26165430648,    -0.0020951575395
6.42,  0.6440264928078E-01,    0.1280704507362E-01,    -0.2106586159893E-04,    -0.1199275763018E-02,    1.24946781206,    -0.00205520600965
6.43,  0.6440264928078E-01,    0.1268227729160E-01,    -0.2065844099442E-04,    -0.1191221622378E-02,    1.23729534552,    -0.00201545765799
6.44,  0.6440264928078E-01,    0.1255765967470E-01,    -0.2025321476024E-04,    -0.1183174292222E-02,    1.22513752924,    -0.00197592339124
6.45,  0.6440264928078E-01,    0.1243319775812E-01,    -0.1985026720613E-04,    -0.1175134276738E-02,    1.21299490323,    -0.00193661143474
6.46,  0.6440264928078E-01,    0.1230889605819E-01,    -0.1944945743978E-04,    -0.1167102043199E-02,    1.20086790812,    -0.00189750804291
6.47,  0.6440264928078E-01,    0.1218476055409E-01,    -0.1905060839926E-04,    -0.1159078088526E-02,    1.18875712723,    -0.00185859594139
6.48,  0.6440264928078E-01,    0.1206079919454E-01,    -0.1865397448318E-04,    -0.1151062886198E-02,    1.17666333605,    -0.00181989994958
6.49,  0.6440264928078E-01,    0.1193701708576E-01,    -0.1825983909877E-04,    -0.1143056927608E-02,    1.16458703276,    -0.00178144771695
6.5,  0.6440264928078E-01,    0.1181341973056E-01,    -0.1786779956480E-04,    -0.1135060697953E-02,    1.1525287542,    -0.00174319995754
6.51,  0.6440264928078E-01,    0.1169001372149E-01,    -0.1747818335195E-04,    -0.1127074683844E-02,    1.14048914356,    -0.0017051886197
6.52,  0.6440264928078E-01,    0.1156680426535E-01,    -0.1709089361189E-04,    -0.1119099365912E-02,    1.12846870881,    -0.00166740425482
6.53,  0.6440264928078E-01,    0.1144379712805E-01,    -0.1670580332221E-04,    -0.1111135232161E-02,    1.11646801249,    -0.00162983447046
6.54,  0.6440264928078E-01,    0.1132099830573E-01,    -0.1632312200995E-04,    -0.1103182770351E-02,    1.10448763958,    -0.00159249970829
6.55,  0.6440264928078E-01,    0.1119841425470E-01,    -0.1594310641400E-04,    -0.1095242467175E-02,    1.09252821997,    -0.001555425016
6.56,  0.6440264928078E-01,    0.1107605040556E-01,    -0.1556537797059E-04,    -0.1087314806267E-02,    1.08059028347,    -0.00151857346055
6.57,  0.6440264928078E-01,    0.1095391150616E-01,    -0.1519014855494E-04,    -0.1079400267369E-02,    1.06867429328,    -0.00148196571268
6.58,  0.6440264928078E-01,    0.1083200417010E-01,    -0.1481733757439E-04,    -0.1071499343253E-02,    1.05678089464,    -0.0014455939097
6.59,  0.6440264928078E-01,    0.1071033475274E-01,    -0.1444708179983E-04,    -0.1063612526267E-02,    1.04491070758,    -0.00140947139511
6.6,  0.6440264928078E-01,    0.1058890841033E-01,    -0.1407933984982E-04,    -0.1055740287622E-02,    1.03306423515,    -0.00137359413169
6.61,  0.6440264928078E-01,    0.1046772884132E-01,    -0.1371415204178E-04,    -0.1047883121391E-02,    1.02124183818,    -0.00133796605286
6.62,  0.6440264928078E-01,    0.1034680718149E-01,    -0.1335145033624E-04,    -0.1040041501757E-02,    1.00944460307,    -0.00130258052061
6.63,  0.6440264928078E-01,    0.1022614430686E-01,    -0.1299162278454E-04,    -0.1032215928650E-02,    0.997672615303,    -0.00126747539361
6.64,  0.6440264928078E-01,    0.1010574432858E-01,    -0.1263398691770E-04,    -0.1024406879319E-02,    0.985926275959,    -0.00123258408953
6.65,  0.6440264928078E-01,    0.9985619369761E-02,    -0.1227941590842E-04,    -0.1016614838060E-02,    0.974206767782,    -0.00119799179594
6.66,  0.6440264928078E-01,    0.9865770463100E-02,    -0.1192774490414E-04,    -0.1008840279889E-02,    0.962514191522,    -0.00116368242967
6.67,  0.6440264928078E-01,    0.9746203096162E-02,    -0.1157855333303E-04,    -0.1001083689763E-02,    0.950849082552,    -0.00112961495932
6.68,  0.6440264928078E-01,    0.9626923480659E-02,    -0.1123225067215E-04,    -0.9933455514544E-03,    0.939212046894,    -0.00109582933387
6.69,  0.6440264928078E-01,    0.9507937655986E-02,    -0.1088867098269E-04,    -0.9856263437886E-03,    0.927603673755,    -0.00106230936416
6.7,  0.6440264928078E-01,    0.9389251081089E-02,    -0.1054804201024E-04,    -0.9779265483211E-03,    0.916024495716,    -0.00102907726929
6.71,  0.6440264928078E-01,    0.9270869208970E-02,    -0.1021040251919E-04,    -0.9702466464627E-03,    0.904475044778,    -0.00099613683114
6.72,  0.6440264928078E-01,    0.9152797240585E-02,    -0.9875745643014E-05,    -0.9625871149594E-03,    0.89295582835,    -0.000963487379806
6.73,  0.6440264928078E-01,    0.9035040175862E-02,    -0.9543704257224E-05,    -0.9549484267333E-03,    0.88146733423,    -0.000931093098266
6.74,  0.6440264928078E-01,    0.8917603484443E-02,    -0.9214608725484E-05,    -0.9473310435800E-03,    0.870010096043,    -0.00089898621712
6.75,  0.6440264928078E-01,    0.8800494835088E-02,    -0.8888507211422E-05,    -0.9397354925371E-03,    0.85858486196,    -0.000867171435261
6.76,  0.6440264928078E-01,    0.8683716075404E-02,    -0.8565267265406E-05,    -0.9321621868262E-03,    0.847191812235,    -0.000835635830771
6.77,  0.6440264928078E-01,    0.8567273636599E-02,    -0.8245033176512E-05,    -0.9246116135015E-03,    0.835831574302,    -0.000804393480635
6.78,  0.6440264928078E-01,    0.8451174216682E-02,    -0.7927503579162E-05,    -0.9170842567823E-03,    0.824504801628,    -0.000773414983333
6.79,  0.6440264928078E-01,    0.8335421322718E-02,    -0.7613042320127E-05,    -0.9095805773718E-03,    0.813211836363,    -0.00074273583611
6.8,  0.6440264928078E-01,    0.8220022072288E-02,    -0.7301660884718E-05,    -0.9021010677822E-03,    0.801953372906,    -0.000712357159485
6.81,  0.6440264928078E-01,    0.8104979990496E-02,    -0.6993124571246E-05,    -0.8946461636173E-03,    0.79072975517,    -0.000682256055731
6.82,  0.6440264928078E-01,    0.7990300993077E-02,    -0.6687398652677E-05,    -0.8872163493606E-03,    0.7795415603,    -0.000652429136847
6.83,  0.6440264928078E-01,    0.7875988518570E-02,    -0.6384920519539E-05,    -0.8798120602552E-03,    0.768389123763,    -0.000622919075077
6.84,  0.6440264928078E-01,    0.7762050592738E-02,    -0.6085030754190E-05,    -0.8724338130708E-03,    0.75727322856,    -0.000593661536994
6.85,  0.6440264928078E-01,    0.7648490709606E-02,    -0.5788349685011E-05,    -0.8650820143880E-03,    0.746194215571,    -0.00056471704244
6.86,  0.6440264928078E-01,    0.7535313163059E-02,    -0.5494298058831E-05,    -0.8577571362074E-03,    0.735152503713,    -0.00053602907891
6.87,  0.6440264928078E-01,    0.7422524676168E-02,    -0.5203696618748E-05,    -0.8504596364123E-03,    0.724148748894,    -0.000507677718902
6.88,  0.6440264928078E-01,    0.7310128253789E-02,    -0.4916166983476E-05,    -0.8431899615134E-03,    0.713183244272,    -0.000479626047168
6.89,  0.6440264928078E-01,    0.7198131427561E-02,    -0.4631430053499E-05,    -0.8359485865978E-03,    0.70225672464,    -0.000451846834488
6.9,  0.6440264928078E-01,    0.7086538022713E-02,    -0.4349768463568E-05,    -0.8287359329482E-03,    0.691369563192,    -0.000424367654982
6.91,  0.6440264928078E-01,    0.6975350728129E-02,    -0.4071332037977E-05,    -0.8215524496142E-03,    0.680522022256,    -0.000397203125656
6.92,  0.6440264928078E-01,    0.6864576526998E-02,    -0.3796618959906E-05,    -0.8143985757392E-03,    0.669714783122,    -0.000370401849747
6.93,  0.6440264928078E-01,    0.6754221133601E-02,    -0.3524964368682E-05,    -0.8072747807554E-03,    0.658948403278,    -0.000343898962798
6.94,  0.6440264928078E-01,    0.6644288223622E-02,    -0.3256299449307E-05,    -0.8001814647957E-03,    0.648223241329,    -0.000317687751152
6.95,  0.6440264928078E-01,    0.6534781489280E-02,    -0.2990779432756E-05,    -0.7931190773272E-03,    0.637539657491,    -0.000291783359293
6.96,  0.6440264928078E-01,    0.6425707960682E-02,    -0.2728771161321E-05,    -0.7860880740659E-03,    0.626898337628,    -0.000266221576714
6.97,  0.6440264928078E-01,    0.6317071514635E-02,    -0.2469565587500E-05,    -0.7790888629551E-03,    0.616299659964,    -0.000240933228049
6.98,  0.6440264928078E-01,    0.6208875583117E-02,    -0.2213398781096E-05,    -0.7721218496100E-03,    0.605743959328,    -0.000215941344497
6.99,  0.6440264928078E-01,    0.6101124134621E-02,    -0.1960776206783E-05,    -0.7651874698900E-03,    0.59523162289,    -0.000191295239686
7.0,  0.6440264928078E-01,    0.5993824077564E-02,    -0.1711559289019E-05,    -0.7582861545353E-03,    0.58476332464,    -0.000166981394051
7.01,  0.6440264928078E-01,    0.5886979186430E-02,    -0.1465577477044E-05,    -0.7514183130440E-03,    0.574339432822,    -0.000142983168492
7.02,  0.6440264928078E-01,    0.5780594879951E-02,    -0.1222836573401E-05,    -0.7445843434349E-03,    0.563960476093,    -0.000119301129112
7.03,  0.6440264928078E-01,    0.5674674535511E-02,    -0.9839048040975E-06,    -0.7377846673480E-03,    0.553626783952,    -9.59907125949e-05
7.04,  0.6440264928078E-01,    0.5569222819801E-02,    -0.7486786123053E-06,    -0.7310196775277E-03,    0.543338811688,    -7.30418158347e-05
7.05,  0.6440264928078E-01,    0.5464244794080E-02,    -0.5168023613569E-06,    -0.7242897940430E-03,    0.533097053081,    -5.04197425714e-05
7.06,  0.6440264928078E-01,    0.5359743368422E-02,    -0.2884372847269E-06,    -0.7175953822806E-03,    0.522901792041,    -2.81402229002e-05
7.07,  0.6440264928078E-01,    0.5255724188001E-02,    -0.6395484754285E-07,    -0.7109368474505E-03,    0.512753579317,    -6.23949732125e-06
7.08,  0.6440264928078E-01,    0.5152191229202E-02,    0.1566527211925E-06,    -0.7043145665682E-03,    0.502652802849,    1.52831923115e-05
7.09,  0.6440264928078E-01,    0.5049148765669E-02,    0.3734713446123E-06,    -0.6977289214021E-03,    0.492599879577,    3.64362287427e-05
7.1,  0.6440264928078E-01,    0.4946600881660E-02,    0.5867337686469E-06,    -0.6911802876965E-03,    0.482595207967,    5.72423188924e-05
7.11,  0.6440264928078E-01,    0.4844551238318E-02,    0.7965998666520E-06,    -0.6846690409088E-03,    0.472639145202,    7.77170601612e-05
7.12,  0.6440264928078E-01,    0.4743005013811E-02,    0.1002653501059E-05,    -0.6781955595645E-03,    0.462732196469,    9.78198537619e-05
7.13,  0.6440264928078E-01,    0.4641965234999E-02,    0.1204876160616E-05,    -0.6717601753386E-03,    0.452874657073,    0.000117548893719
7.14,  0.6440264928078E-01,    0.4541436808074E-02,    0.1403565112183E-05,    -0.6653632723367E-03,    0.443067005666,    0.000136933181676
7.15,  0.6440264928078E-01,    0.4441424923522E-02,    0.1598160392640E-05,    -0.6590052005019E-03,    0.433309748636,    0.000155918087087
7.16,  0.6440264928078E-01,    0.4341930947050E-02,    0.1788340858816E-05,    -0.6526862595381E-03,    0.423603019224,    0.000174472278909
7.17,  0.6440264928078E-01,    0.4242959938726E-02,    0.1975049609618E-05,    -0.6464068184148E-03,    0.413947311095,    0.000192687766792
7.18,  0.6440264928078E-01,    0.4144515278407E-02,    0.2157157482179E-05,    -0.6401671981599E-03,    0.404342953991,    0.000210454388505
7.19,  0.6440264928078E-01,    0.4046602348087E-02,    0.2335267052235E-05,    -0.6339677189950E-03,    0.394790472984,    0.000227830931925
7.2,  0.6440264928078E-01,    0.3949224379226E-02,    0.2509026904554E-05,    -0.6278087034566E-03,    0.385290183339,    0.000244783112639
7.21,  0.6440264928078E-01,    0.3852384780852E-02,    0.2678886619095E-05,    -0.6216904666209E-03,    0.375842417644,    0.000261354792107
7.22,  0.6440264928078E-01,    0.3756086593721E-02,    0.2844443919349E-05,    -0.6156132961714E-03,    0.366447472558,    0.000277506723839
7.23,  0.6440264928078E-01,    0.3660335057222E-02,    0.3005559191773E-05,    -0.6095774858299E-03,    0.357105859241,    0.000293225287002
7.24,  0.6440264928078E-01,    0.3565134604473E-02,    0.3162289234226E-05,    -0.6035833258390E-03,    0.347818010192,    0.000308516022851
7.25,  0.6440264928078E-01,    0.3470486851338E-02,    0.3314689408720E-05,    -0.5976311050901E-03,    0.338584083057,    0.000323384332558
7.26,  0.6440264928078E-01,    0.3376396675988E-02,    0.3463615233385E-05,    -0.5917211029987E-03,    0.329404553755,    0.000337913681306
7.27,  0.6440264928078E-01,    0.3282867424175E-02,    0.3607484626366E-05,    -0.5858535729895E-03,    0.3202797487,    0.000351949719645
7.28,  0.6440264928078E-01,    0.3189901573728E-02,    0.3746203779922E-05,    -0.5800287690318E-03,    0.311209909632,    0.000365483295602
7.29,  0.6440264928078E-01,    0.3097503428888E-02,    0.3880749677963E-05,    -0.5742469403917E-03,    0.302195456477,    0.000378609724679
7.3,  0.6440264928078E-01,    0.3005676628998E-02,    0.4009367305160E-05,    -0.5685083276534E-03,    0.293236744292,    0.000391157785869
7.31,  0.6440264928078E-01,    0.2914423298853E-02,    0.4133726278431E-05,    -0.5628131464756E-03,    0.284333980376,    0.000403290368627
7.32,  0.6440264928078E-01,    0.2823747592158E-02,    0.4252757385706E-05,    -0.5571616250461E-03,    0.275487569967,    0.000414903159581
7.33,  0.6440264928078E-01,    0.2733652112414E-02,    0.4365948697209E-05,    -0.5515539069414E-03,    0.266697767065,    0.000425946214362
7.34,  0.6440264928078E-01,    0.2644142712739E-02,    0.4474965706127E-05,    -0.5459903463900E-03,    0.257965142706,    0.00043658202011
7.35,  0.6440264928078E-01,    0.2555219683076E-02,    0.4576910750067E-05,    -0.5404710032803E-03,    0.249289725178,    0.000446527878055
7.36,  0.6440264928078E-01,    0.2466886987998E-02,    0.4674630898137E-05,    -0.5349961100083E-03,    0.240671901268,    0.000456061551038
7.37,  0.6440264928078E-01,    0.2379148973686E-02,    0.4767053825813E-05,    -0.5295657631438E-03,    0.232112094994,    0.000465078422031
7.38,  0.6440264928078E-01,    0.2292008395182E-02,    0.4854508028639E-05,    -0.5241801998640E-03,    0.22361057514,    0.000473610539379
7.39,  0.6440264928078E-01,    0.2205467563902E-02,    0.4936079765872E-05,    -0.5188394730798E-03,    0.21516756721,    0.000481568757646
7.4,  0.6440264928078E-01,    0.2119528345885E-02,    0.5012221032318E-05,    -0.5135437710779E-03,    0.206783253257,    0.000488997173885
7.41,  0.6440264928078E-01,    0.2034195969307E-02,    0.5080795806363E-05,    -0.5082931833798E-03,    0.198458143347,    0.000495687395743
7.42,  0.6440264928078E-01,    0.1949472340532E-02,    0.5141572558822E-05,    -0.5030877977445E-03,    0.190192423467,    0.000501616835007
7.43,  0.6440264928078E-01,    0.1865360414060E-02,    0.5196254535921E-05,    -0.4979277061854E-03,    0.18198638186,    0.000506951662041
7.44,  0.6440264928078E-01,    0.1781864523605E-02,    0.5244725166225E-05,    -0.4928129674471E-03,    0.173840441327,    0.000511680504022
7.45,  0.6440264928078E-01,    0.1698985516478E-02,    0.5287449099705E-05,    -0.4877437060308E-03,    0.165754684534,    0.000515848692654
7.46,  0.6440264928078E-01,    0.1616726067551E-02,    0.5322729139027E-05,    -0.4827198799025E-03,    0.157729372444,    0.00051929064771
7.47,  0.6440264928078E-01,    0.1535089766952E-02,    0.5349795857066E-05,    -0.4777415516551E-03,    0.149764855312,    0.000521931303128
7.48,  0.6440264928078E-01,    0.1454080256536E-02,    0.5369738750746E-05,    -0.4728088027969E-03,    0.141861488443,    0.000523876951292
7.49,  0.6440264928078E-01,    0.1373696547511E-02,    0.5384131693292E-05,    -0.4679215913028E-03,    0.134019175367,    0.000525281140809
7.5,  0.6440264928078E-01,    0.1293942437724E-02,    0.5389946447958E-05,    -0.4630798434435E-03,    0.126238286607,    0.000525848433947
7.51,  0.6440264928078E-01,    0.1214820185294E-02,    0.5390092246536E-05,    -0.4582836761421E-03,    0.118519042468,    0.000525862658199
7.52,  0.6440264928078E-01,    0.1136332038651E-02,    0.5380246573525E-05,    -0.4535327934984E-03,    0.110861662307,    0.000524902104734
7.53,  0.6440264928078E-01,    0.1058481332809E-02,    0.5361005414777E-05,    -0.4488272004370E-03,    0.103266471494,    0.000523024918515
7.54,  0.6440264928078E-01,    0.9812708739592E-03,    0.5333503665935E-05,    -0.4441669128364E-03,    0.0957337438009,    0.000520341821067
7.55,  0.6440264928078E-01,    0.9047025263343E-03,    0.5298866852008E-05,    -0.4395517248565E-03,    0.0882636611058,    0.000516962619708
7.56,  0.6440264928078E-01,    0.8287775943346E-03,    0.5254146701437E-05,    -0.4349813647660E-03,    0.0808563506668,    0.000512599678189
7.57,  0.6440264928078E-01,    0.7534969465731E-03,    0.5200042189527E-05,    -0.4304558672375E-03,    0.0735118972266,    0.000507321189222
7.58,  0.6440264928078E-01,    0.6788635578383E-03,    0.5137688197630E-05,    -0.4259750251166E-03,    0.0662305910086,    0.00050123787294
7.59,  0.6440264928078E-01,    0.6048779586298E-03,    0.5066017249365E-05,    -0.4215386415240E-03,    0.0590124837688,    0.000494245585304
7.6,  0.6440264928078E-01,    0.5315429185137E-03,    0.4981648267018E-05,    -0.4171461625573E-03,    0.0518578457087,    0.000486014465075
7.61,  0.6440264928078E-01,    0.4588633535314E-03,    0.4884621394417E-05,    -0.4127975113569E-03,    0.0447671564421,    0.000476548428724
7.62,  0.6440264928078E-01,    0.3868382526439E-03,    0.4777485773537E-05,    -0.4084925963466E-03,    0.0377403173311,    0.000466096173028
7.63,  0.6440264928078E-01,    0.3154674276402E-03,    0.4658840860351E-05,    -0.4042309237946E-03,    0.0307773100137,    0.000454521059546
7.64,  0.6440264928078E-01,    0.2447527684069E-03,    0.4528375061034E-05,    -0.4000121785835E-03,    0.023878318869,    0.000441792688881
7.65,  0.6440264928078E-01,    0.1746923622506E-03,    0.4388551549737E-05,    -0.3958360958185E-03,    0.0170431572927,    0.000428151370706
7.66,  0.6440264928078E-01,    0.1052897601144E-03,    0.4235578838755E-05,    -0.3917020492906E-03,    0.0102721717185,    0.000413227203781
7.67,  0.6440264928078E-01,    0.3654811765104E-04,    0.4070736700064E-05,    -0.3876097933937E-03,    0.00356567001474,    0.000397145043909
7.68,  0.6440264928078E-01,    -0.3153661288876E-04,    0.3892675800617E-05,    -0.3835586777575E-03,    -0.00307674272085,    0.000379773248841
7.69,  0.6440264928078E-01,    -0.9895838387607E-04,    0.3698648276859E-05,    -0.3795481228135E-03,    -0.00965447647571,    0.000360843734328
7.7,  0.6440264928078E-01,    -0.1657189755484E-03,    0.3495510498166E-05,    -0.3755779281257E-03,    -0.0161677049316,    0.000341025414455
7.71,  0.6440264928078E-01,    -0.2318210610857E-03,    0.3277458872013E-05,    -0.3716471786844E-03,    -0.0226166888864,    0.000319752085074
7.72,  0.6440264928078E-01,    -0.2972597927008E-03,    0.3044888635558E-05,    -0.3677553646699E-03,    -0.0290009553854,    0.000297062305908
7.73,  0.6440264928078E-01,    -0.3620416200856E-03,    0.2801314962655E-05,    -0.3639017668854E-03,    -0.0353211336669,    0.000273299020747
7.74,  0.6440264928078E-01,    -0.4261610630983E-03,    0.2543197304189E-05,    -0.3600857238557E-03,    -0.0415766890828,    0.000248116810165
7.75,  0.6440264928078E-01,    -0.4896185470942E-03,    0.2270816025282E-05,    -0.3563063848465E-03,    -0.0477676631311,    0.000221543026857
7.76,  0.6440264928078E-01,    -0.5524183883209E-03,    0.1983742188499E-05,    -0.3525628726790E-03,    -0.0538944769094,    0.000193535823268
7.77,  0.6440264928078E-01,    -0.6145610860978E-03,    0.1680275947866E-05,    -0.3488543656889E-03,    -0.0599571791315,    0.000163929360767
7.78,  0.6440264928078E-01,    -0.6760451701848E-03,    0.1363972483188E-05,    -0.3451799982506E-03,    -0.0659556263595,    0.000133070486165
7.79,  0.6440264928078E-01,    -0.7368688435874E-03,    0.1032621675189E-05,    -0.3415385609174E-03,    -0.0718896432768,    0.000100743578067
7.8,  0.6440264928078E-01,    -0.7970347819581E-03,    0.6881672517424E-06,    -0.3379293356728E-03,    -0.0777594909227,    6.71382684627e-05
7.81,  0.6440264928078E-01,    -0.8565467886720E-03,    0.3263307104887E-06,    -0.3343510960769E-03,    -0.0835655403582,    3.18371424867e-05
7.82,  0.6440264928078E-01,    -0.9154062983229E-03,    -0.5353488903223E-07,    -0.3308026391007E-03,    -0.0893079315437,    -5.22291600314e-06
7.83,  0.6440264928078E-01,    -0.9736166610801E-03,    -0.4517665222487E-06,    -0.3272828116230E-03,    -0.0949869913249,    -4.40747826584e-05
7.84,  0.6440264928078E-01,    -0.1031180553957E-02,    -0.8692377838782E-06,    -0.3237902203049E-03,    -0.100602980874,    -8.4803686232e-05
7.85,  0.6440264928078E-01,    -0.1088102656341E-02,    -0.1305421021376E-05,    -0.3203235879850E-03,    -0.106156356716,    -0.000127358148427
7.86,  0.6440264928078E-01,    -0.1144387264222E-02,    -0.1758304689355E-05,    -0.3168815307382E-03,    -0.111647537973,    -0.000171541920913
7.87,  0.6440264928078E-01,    -0.1200034781653E-02,    -0.2230717255847E-05,    -0.3134624693574E-03,    -0.117076564064,    -0.00021763095179
7.88,  0.6440264928078E-01,    -0.1255054478693E-02,    -0.2720958557842E-05,    -0.3100648106227E-03,    -0.122444339385,    -0.000265459371497
7.89,  0.6440264928078E-01,    -0.1309449103913E-02,    -0.3230780142411E-05,    -0.3066868708363E-03,    -0.127751132089,    -0.000315198062674
7.9,  0.6440264928078E-01,    -0.1363223509691E-02,    -0.3765272725897E-05,    -0.3033267260350E-03,    -0.13299741558,    -0.000367343680575
7.91,  0.6440264928078E-01,    -0.1416387432713E-02,    -0.4315796744533E-05,    -0.2999828423504E-03,    -0.138184139777,    -0.00042105334093
7.92,  0.6440264928078E-01,    -0.1468945267431E-02,    -0.4884627148621E-05,    -0.2966531137789E-03,    -0.143311733408,    -0.000476548990109
7.93,  0.6440264928078E-01,    -0.1520901936631E-02,    -0.5474786062431E-05,    -0.2933355118358E-03,    -0.148380676744,    -0.000534125469505
7.94,  0.6440264928078E-01,    -0.1572267508225E-02,    -0.6085315724696E-05,    -0.2900279836681E-03,    -0.153391952022,    -0.000593689338995
7.95,  0.6440264928078E-01,    -0.1623050676281E-02,    -0.6716789543514E-05,    -0.2867283072923E-03,    -0.158346407442,    -0.000655296540831
7.96,  0.6440264928078E-01,    -0.1673258214859E-02,    -0.7373915423409E-05,    -0.2834340602169E-03,    -0.163244703889,    -0.000719406382772
7.97,  0.6440264928078E-01,    -0.1722901841482E-02,    -0.8054518165056E-05,    -0.2801428962824E-03,    -0.168087984535,    -0.000785806650249
7.98,  0.6440264928078E-01,    -0.1771992129526E-02,    -0.8757487042637E-05,    -0.2768522681903E-03,    -0.172877280929,    -0.000854388979769
7.99,  0.6440264928078E-01,    -0.1820542877573E-02,    -0.9483400863902E-05,    -0.2735594919746E-03,    -0.177613939275,    -0.000925209840381
8.0,  0.6440264928078E-01,    -0.1868565489832E-02,    -0.1023363902874E-04,    -0.2702617538708E-03,    -0.182299072179,    -0.000998403807682
8.01,  0.6440264928078E-01,    -0.1916075992598E-02,    -0.1100803137111E-04,    -0.2669563778159E-03,    -0.18693424318,    -0.00107395428011
8.02,  0.6440264928078E-01,    -0.1963091245485E-02,    -0.1180529638816E-04,    -0.2636403118242E-03,    -0.19152109712,    -0.00115173623299
8.03,  0.6440264928078E-01,    -0.2009625595638E-02,    -0.1262335435853E-04,    -0.2603105318979E-03,    -0.196061033721,    -0.00123154676669
8.04,  0.6440264928078E-01,    -0.2055697671446E-02,    -0.1346043244969E-04,    -0.2569637828893E-03,    -0.200555870385,    -0.00131321292192
8.05,  0.6440264928078E-01,    -0.2101325382370E-02,    -0.1431505817929E-04,    -0.2535968089329E-03,    -0.205007354378,    -0.00139659104188
8.06,  0.6440264928078E-01,    -0.2146528373933E-02,    -0.1518357619480E-04,    -0.2502062584348E-03,    -0.209417402335,    -0.00148132450681
8.07,  0.6440264928078E-01,    -0.2191323930725E-02,    -0.1606901886746E-04,    -0.2467887105119E-03,    -0.213787700559,    -0.0015677091578
8.08,  0.6440264928078E-01,    -0.2235737402130E-02,    -0.1696625971635E-04,    -0.2433405280418E-03,    -0.218120722159,    -0.00165524485038
8.09,  0.6440264928078E-01,    -0.2279789041729E-02,    -0.1787145612654E-04,    -0.2398580447272E-03,    -0.222418443096,    -0.00174355669527


==> data/unsteady-reference.csv <==
itt,Cd,Cl,ZForce
0.0000000,0.0000000,0.0000000,0.0000000
0.50000000E-02,0.16005235,-0.47136312E-05,-0.73721569E-05
0.10000000E-01,0.14383619,0.24271365E-05,0.25793081E-05
0.15000000E-01,0.16967709,-0.49034981E-05,-0.58811310E-05
0.20000000E-01,0.15771058,-0.37912236E-06,0.86542600E-06
0.25000000E-01,0.17672438,-0.37389572E-05,-0.45918268E-05
0.30000000E-01,0.16882260,-0.11595470E-05,0.54153270E-06
0.35000000E-01,0.18335669,-0.35267657E-05,-0.30135993E-05
0.40000000E-01,0.17800739,-0.17539301E-05,0.13166288E-05
0.45000000E-01,0.18961729,-0.35829002E-05,-0.82238804E-06
0.50000000E-01,0.18599126,-0.23222497E-05,0.31499368E-05
0.55000000E-01,0.19556911,-0.38010631E-05,0.21789616E-05
0.60000000E-01,0.19315837,-0.28951446E-05,0.60824858E-05
0.65000000E-01,0.20126018,-0.41339199E-05,0.61445777E-05
0.70000000E-01,0.19973351,-0.34833648E-05,0.10185075E-04
0.75000000E-01,0.20672751,-0.45500616E-05,0.11207028E-04
0.80000000E-01,0.20585938,-0.40879005E-05,0.15540483E-04
0.85000000E-01,0.21200044,-0.50253226E-05,0.17485817E-04
0.90000000E-01,0.21163226,-0.47037827E-05,0.22236210E-04
0.95000000E-01,0.21710283,-0.55390867E-05,0.25091502E-04
0.10000000,0.21712025,-0.53222194E-05,0.30361121E-04
0.10500000,0.22205450,-0.60723894E-05,0.34127963E-04
0.11000000,0.22237341,-0.59317795E-05,0.40003780E-04
0.11500000,0.22687222,-0.66068819E-05,0.44693762E-04
0.12000000,0.22742978,-0.65173656E-05,0.51242967E-04
0.12500000,0.23157036,-0.71236530E-05,0.56888501E-04
0.13000000,0.23231867,-0.70683311E-05,0.64183548E-04
0.13500000,0.23616148,-0.76052421E-05,0.70788340E-04
0.14000000,0.23706395,-0.75644457E-05,0.78898002E-04
0.14500000,0.24065659,-0.80316151E-05,0.86490444E-04
0.15000000,0.24168480,-0.79888257E-05,0.95467615E-04
0.15500000,0.24506551,-0.83828041E-05,0.10407661E-03
0.16000000,0.24619722,-0.83223341E-05,0.11397176E-03
0.16500000,0.24939704,-0.86378033E-05,0.12362679E-03
0.17000000,0.25061474,-0.85445019E-05,0.13448709E-03
0.17500000,0.25365920,-0.87745626E-05,0.14521790E-03
0.18000000,0.25494901,-0.86335195E-05,0.15708748E-03
0.18500000,0.25785931,-0.87698790E-05,0.16892378E-03
0.19000000,0.25921019,-0.85661954E-05,0.18184399E-03
0.19500000,0.26200415,-0.85992962E-05,0.19481506E-03
0.20000000,0.26340728,-0.83179038E-05,0.20882466E-03
0.20500000,0.26610002,-0.82370089E-05,0.22295908E-03
0.21000000,0.26754837,-0.78625228E-05,0.23809433E-03
0.21500000,0.27015284,-0.76557714E-05,0.25341973E-03
0.22000000,0.27164078,-0.71723678E-05,0.26971452E-03
0.22500000,0.27416818,-0.68268085E-05,0.28625732E-03
0.23000000,0.27569125,-0.62181215E-05,0.30374311E-03
0.23500000,0.27815137,-0.57197300E-05,0.32152831E-03
0.24000000,0.27970603,-0.49687630E-05,0.34023419E-03
0.24500000,0.28210746,-0.43024487E-05,0.35928516E-03
0.25000000,0.28369094,-0.33914978E-05,0.37923774E-03
0.25500000,0.28604135,-0.25411033E-05,0.39957601E-03
0.26000000,0.28765152,-0.14516913E-05,0.42079940E-03
0.26500000,0.28995774,-0.39998748E-06,0.44244448E-03
0.27000000,0.29159300,0.88719201E-06,0.46496013E-03
0.27500000,0.29386121,0.21585134E-05,0.48792930E-03
0.28000000,0.29552040,0.36636438E-05,0.51175597E-03
0.28500000,0.29775619,0.51739754E-05,0.53606409E-03
0.29000000,0.29943852,0.69181551E-05,0.56121764E-03
0.29500000,0.30164703,0.86879787E-05,0.58687696E-03
0.30000000,0.30335202,0.10693249E-04,0.61337027E-03
0.30500000,0.30553797,0.12744134E-04,0.64039024E-03
0.31000000,0.30726541,0.15033499E-04,0.66823303E-03
0.31500000,0.30943316,0.17388096E-04,0.69662008E-03
0.32000000,0.31118307,0.19985528E-04,0.72581876E-03
0.32500000,0.31333668,0.22667556E-04,0.75557617E-03
0.33000000,0.31510927,0.25597992E-04,0.78613368E-03
0.33500000,0.31725254,0.28632210E-04,0.81726130E-03
0.34000000,0.31904819,0.31921538E-04,0.84917696E-03
0.34500000,0.32118467,0.35333713E-04,0.88167111E-03
0.35000000,0.32300389,0.39008737E-04,0.91494044E-03
0.35500000,0.32513694,0.42825596E-04,0.94879366E-03
0.36000000,0.32698036,0.46913993E-04,0.98340820E-03
0.36500000,0.32911315,0.51163163E-04,0.10186091E-02
0.37000000,0.33098149,0.55693421E-04,0.10545563E-02
0.37500000,0.33311700,0.60403350E-04,0.10910895E-02
0.38000000,0.33501106,0.65404690E-04,0.11283525E-02
0.38500000,0.33715215,0.70604558E-04,0.11661982E-02
0.39000000,0.33907281,0.76106841E-04,0.12047558E-02
0.39500000,0.34122216,0.81826447E-04,0.12438898E-02
0.40000000,0.34317033,0.87860059E-04,0.12837161E-02
0.40500000,0.34533051,0.94129699E-04,0.13241098E-02
0.41000000,0.34730713,0.10072542E-03,0.13651745E-02
0.41500000,0.34948059,0.10757574E-03,0.14067945E-02
0.42000000,0.35148663,0.11476459E-03,0.14490623E-02
0.42500000,0.35367567,0.12222642E-03,0.14918704E-02
0.43000000,0.35571212,0.13003950E-03,0.15353012E-02
0.43500000,0.35791893,0.13814368E-03,0.15792546E-02
0.44000000,0.35998678,0.14661197E-03,0.16238034E-02
0.44500000,0.36221343,0.15538914E-03,0.16688542E-02
0.45000000,0.36431365,0.16454331E-03,0.17144710E-02
0.45500000,0.36656212,0.17402370E-03,0.17605663E-02
0.46000000,0.36869565,0.18389388E-03,0.18071961E-02
0.46500000,0.37096778,0.19410709E-03,0.18542782E-02
0.47000000,0.37313556,0.20472261E-03,0.19018611E-02
0.47500000,0.37543308,0.21569735E-03,0.19498674E-02
0.48000000,0.37763599,0.22708654E-03,0.19983384E-02
0.48500000,0.37996053,0.23885037E-03,0.20472011E-02
0.49000000,0.38219942,0.25104025E-03,0.20964907E-02
0.49500000,0.38455249,0.26361930E-03,0.21461374E-02
0.50000000,0.38682816,0.27663532E-03,0.21961708E-02
0.50500000,0.38921114,0.29005406E-03,0.22465246E-02
0.51000000,0.39152431,0.30391984E-03,0.22972226E-02
0.51500000,0.39393850,0.31820072E-03,0.23482016E-02
0.52000000,0.39628985,0.33293774E-03,0.23994805E-02
0.52500000,0.39873640,0.34810097E-03,0.24509987E-02
0.53000000,0.40112654,0.36372830E-03,0.25027705E-02
0.53500000,0.40360649,0.37979154E-03,0.25547376E-02
0.54000000,0.40603595,0.39632554E-03,0.26069102E-02
0.54500000,0.40855025,0.41330362E-03,0.26592320E-02
0.55000000,0.41101948,0.43075768E-03,0.27117092E-02
0.55500000,0.41356894,0.44866233E-03,0.27642877E-02
0.56000000,0.41607821,0.46704044E-03,0.28169863E-02
0.56500000,0.41866367,0.48588438E-03,0.28696918E-02
0.57000000,0.42121345,0.50520475E-03,0.29225015E-02
0.57500000,0.42383527,0.52498514E-03,0.29752682E-02
0.58000000,0.42642570,0.54524520E-03,0.30280643E-02
0.58500000,0.42908447,0.56596576E-03,0.30807807E-02
0.59000000,0.43171568,0.58716477E-03,0.31334607E-02
0.59500000,0.43441176,0.60882250E-03,0.31860146E-02
0.60000000,0.43708379,0.63095515E-03,0.32384697E-02
0.60500000,0.43981745,0.65354271E-03,0.32907483E-02
0.61000000,0.44253027,0.67659941E-03,0.33428669E-02
0.61500000,0.44530168,0.70010501E-03,0.33947564E-02
0.62000000,0.44805516,0.72407169E-03,0.34464253E-02
0.62500000,0.45086439,0.74847899E-03,0.34978106E-02
0.63000000,0.45365834,0.77333699E-03,0.35489153E-02
0.63500000,0.45650536,0.79862499E-03,0.35996811E-02
0.64000000,0.45933952,0.82435097E-03,0.36501062E-02
0.64500000,0.46222423,0.85049393E-03,0.37001364E-02
0.65000000,0.46509824,0.87705980E-03,0.37497665E-02
0.65500000,0.46802044,0.90402722E-03,0.37989453E-02
0.66000000,0.47093392,0.93140008E-03,0.38476648E-02
0.66500000,0.47389333,0.95915667E-03,0.38958768E-02
0.67000000,0.47684581,0.98729887E-03,0.39435707E-02
0.67500000,0.47984210,0.10158046E-02,0.39907010E-02
0.68000000,0.48283306,0.10446737E-02,0.40372554E-02
0.68500000,0.48586583,0.10738837E-02,0.40831904E-02
0.69000000,0.48889471,0.11034326E-02,0.41284922E-02
0.69500000,0.49196350,0.11332975E-02,0.41731195E-02
0.70000000,0.49502970,0.11634746E-02,0.42170574E-02
0.70500000,0.49813400,0.11939403E-02,0.42602665E-02
0.71000000,0.50123687,0.12246893E-02,0.43027308E-02
0.71500000,0.50437614,0.12556974E-02,0.43444128E-02
0.72000000,0.50751503,0.12869577E-02,0.43852960E-02
0.72500000,0.51068868,0.13184456E-02,0.44253443E-02
0.73000000,0.51386289,0.13501525E-02,0.44645408E-02
0.73500000,0.51707033,0.13820532E-02,0.45028509E-02
0.74000000,0.52027916,0.14141377E-02,0.45402576E-02
0.74500000,0.52351976,0.14463806E-02,0.45767276E-02
0.75000000,0.52676250,0.14787701E-02,0.46122436E-02
0.75500000,0.53003563,0.15112804E-02,0.46467738E-02
0.76000000,0.53331157,0.15438985E-02,0.46803006E-02
0.76500000,0.53661660,0.15765981E-02,0.47127937E-02
0.77000000,0.53992504,0.16093649E-02,0.47442353E-02
0.77500000,0.54326133,0.16421723E-02,0.47745963E-02
0.78000000,0.54660157,0.16750047E-02,0.48038588E-02
0.78500000,0.54996851,0.17078350E-02,0.48319947E-02
0.79000000,0.55333987,0.17406466E-02,0.48589862E-02
0.79500000,0.55673685,0.17734120E-02,0.48848061E-02
0.80000000,0.56013868,0.18061137E-02,0.49094365E-02
0.80500000,0.56356511,0.18387237E-02,0.49328510E-02
0.81000000,0.56699680,0.18712234E-02,0.49550316E-02
0.81500000,0.57045213,0.19035845E-02,0.49759524E-02
0.82000000,0.57391308,0.19357876E-02,0.49955954E-02
0.82500000,0.57739678,0.19678041E-02,0.50139351E-02
0.83000000,0.58088645,0.19996135E-02,0.50309532E-02
0.83500000,0.58439803,0.20311869E-02,0.50466244E-02
0.84000000,0.58791590,0.20625030E-02,0.50609300E-02
0.84500000,0.59145493,0.20935327E-02,0.50738449E-02
0.85000000,0.59500054,0.21242537E-02,0.50853495E-02
0.85500000,0.59856661,0.21546366E-02,0.50954188E-02
0.86000000,0.60213957,0.21846584E-02,0.51040323E-02
0.86500000,0.60573233,0.22142891E-02,0.51111644E-02
0.87000000,0.60933227,0.22435050E-02,0.51167937E-02
0.87500000,0.61295144,0.22722759E-02,0.51208938E-02
0.88000000,0.61657806,0.23005770E-02,0.51234420E-02
0.88500000,0.62022340,0.23283777E-02,0.51244108E-02
0.89000000,0.62387648,0.23556524E-02,0.51237757E-02
0.89500000,0.62754782,0.23823700E-02,0.51215078E-02
0.90000000,0.63122719,0.24085041E-02,0.51175807E-02
0.90500000,0.63492443,0.24340228E-02,0.51119635E-02
0.91000000,0.63863001,0.24588987E-02,0.51046272E-02
0.91500000,0.64235312,0.24830994E-02,0.50955386E-02
0.92000000,0.64608489,0.25065964E-02,0.50846657E-02
0.92500000,0.64983391,0.25293563E-02,0.50719724E-02
0.93000000,0.65359194,0.25513495E-02,0.50574232E-02
0.93500000,0.65736702,0.25725416E-02,0.50409784E-02
0.94000000,0.66115146,0.25929018E-02,0.50225982E-02
0.94500000,0.66495281,0.26123944E-02,0.50022386E-02
0.95000000,0.66876392,0.26309871E-02,0.49798552E-02
0.95500000,0.67259186,0.26486428E-02,0.49553986E-02
0.96000000,0.67642999,0.26653275E-02,0.49288187E-02
0.96500000,0.68028495,0.26810026E-02,0.49000602E-02
0.97000000,0.68415057,0.26956319E-02,0.48690662E-02
0.97500000,0.68803309,0.27091751E-02,0.48357744E-02
0.98000000,0.69192678,0.27215938E-02,0.48001200E-02
0.98500000,0.69583752,0.27328455E-02,0.47620326E-02
0.99000000,0.69976001,0.27428891E-02,0.47214383E-02
0.99500000,0.70369977,0.27516797E-02,0.46782570E-02
1.0000000,0.70765191,0.27591734E-02,0.46324045E-02
1.0050000,0.71162164,0.27653224E-02,0.45837895E-02
1.0100000,0.71560445,0.27700798E-02,0.45323157E-02
1.0150000,0.71960527,0.27733943E-02,0.44778791E-02
1.0200000,0.72361994,0.27752156E-02,0.44203695E-02
1.0250000,0.72765312,0.27754891E-02,0.43596680E-02
1.0300000,0.73170102,0.27741604E-02,0.42956485E-02
1.0350000,0.73576807,0.27711711E-02,0.42281751E-02
1.0400000,0.73985077,0.27664629E-02,0.41571036E-02
1.0450000,0.74395335,0.27599731E-02,0.40822787E-02
1.0500000,0.74807265,0.27516392E-02,0.40035352E-02
1.0550000,0.75221268,0.27413944E-02,0.39206961E-02
1.0600000,0.75637059,0.27291718E-02,0.38335726E-02
1.0650000,0.76055023,0.27149006E-02,0.37419626E-02
1.0700000,0.76474902,0.26985096E-02,0.36456508E-02
1.0750000,0.76897066,0.26799242E-02,0.35444072E-02
1.0800000,0.77321285,0.26590696E-02,0.34379870E-02
1.0850000,0.77747915,0.26358680E-02,0.33261288E-02
1.0900000,0.78176752,0.26102417E-02,0.32085552E-02
1.0950000,0.78608140,0.25821109E-02,0.30849707E-02
1.1000000,0.79041899,0.25513966E-02,0.29550620E-02
1.1050000,0.79478362,0.25180183E-02,0.28184968E-02
1.1100000,0.79917372,0.24818978E-02,0.26749238E-02
1.1150000,0.80359252,0.24429567E-02,0.25239716E-02
1.1200000,0.80803864,0.24011200E-02,0.23652493E-02
1.1250000,0.81251523,0.23563147E-02,0.21983456E-02
1.1300000,0.81702109,0.23084729E-02,0.20228299E-02
1.1350000,0.82155925,0.22575310E-02,0.18382521E-02
1.1400000,0.82612869,0.22034332E-02,0.16441442E-02
1.1450000,0.83073231,0.21461303E-02,0.14400210E-02
1.1500000,0.83536922,0.20855842E-02,0.12253824E-02
1.1550000,0.84004219,0.20217667E-02,0.99971527E-03
1.1600000,0.84475043,0.19546637E-02,0.76249715E-03
1.1650000,0.84949655,0.18842748E-02,0.51319928E-03
1.1700000,0.85427981,0.18106175E-02,0.25129141E-03
1.1750000,0.85910264,0.17337266E-02,-0.23753246E-04
1.1800000,0.86396430,0.16536583E-02,-0.31245191E-03
1.1850000,0.86886702,0.15704902E-02,-0.61530560E-03
1.1900000,0.87381002,0.14843242E-02,-0.93279154E-03
1.1950000,0.87879526,0.13952868E-02,-0.12653551E-02
1.2000000,0.88382188,0.13035314E-02,-0.16134009E-02
1.2050000,0.88889157,0.12092378E-02,-0.19772837E-02
1.2100000,0.89400332,0.11126141E-02,-0.23572993E-02
1.2150000,0.89915850,0.10138954E-02,-0.27536744E-02
1.2200000,0.90435594,0.91334412E-03,-0.31665582E-02
1.2250000,0.90959666,0.81124828E-03,-0.35960134E-02
1.2300000,0.91487929,0.70792066E-03,-0.40420087E-02
1.2350000,0.92020448,0.60369545E-03,-0.45044121E-02
1.2400000,0.92557065,0.49892665E-03,-0.49829863E-02
1.2450000,0.93097809,0.39398346E-03,-0.54773852E-02
1.2500000,0.93642499,0.28924758E-03,-0.59871532E-02
1.2550000,0.94191129,0.18510772E-03,-0.65117262E-02
1.2600000,0.94743497,0.81956061E-04,-0.70504353E-02
1.2650000,0.95299567,-0.19817744E-04,-0.76025125E-02
1.2700000,0.95859117,-0.11983052E-03,-0.81670994E-02
1.2750000,0.96422084,-0.21771165E-03,-0.87432570E-02
1.2800000,0.96988233,-0.31310693E-03,-0.93299785E-02
1.2850000,0.97557478,-0.40568417E-03,-0.99262028E-02
1.2900000,0.98129576,-0.49513657E-03,-0.10530829E-01
1.2950000,0.98704428,-0.58118735E-03,-0.11142734E-01
1.3000000,0.99281787,-0.66359222E-03,-0.11760784E-01
1.3050000,0.99861546,-0.74214278E-03,-0.12383856E-01
1.3100000,1.0044346,-0.81666774E-03,-0.13010846E-01
1.3150000,1.0102743,-0.88703503E-03,-0.13640690E-01
1.3200000,1.0161321,-0.95315163E-03,-0.14272369E-01
1.3250000,1.0220071,-0.10149643E-02,-0.14904927E-01
1.3300000,1.0278970,-0.10724583E-02,-0.15537472E-01
1.3350000,1.0338009,-0.11256566E-02,-0.16169192E-01
1.3400000,1.0397168,-0.11746176E-02,-0.16799352E-01
1.3450000,1.0456440,-0.12194337E-02,-0.17427300E-01
1.3500000,1.0515806,-0.12602277E-02,-0.18052470E-01
1.3550000,1.0575259,-0.12971507E-02,-0.18674380E-01
1.3600000,1.0634784,-0.13303783E-02,-0.19292629E-01
1.3650000,1.0694376,-0.13601078E-02,-0.19906895E-01
1.3700000,1.0754022,-0.13865544E-02,-0.20516932E-01
1.3750000,1.0813717,-0.14099480E-02,-0.21122563E-01
1.3800000,1.0873450,-0.14305295E-02,-0.21723675E-01
1.3850000,1.0933219,-0.14485483E-02,-0.22320213E-01
1.3900000,1.0993015,-0.14642582E-02,-0.22912175E-01
1.3950000,1.1052835,-0.14779154E-02,-0.23499605E-01
1.4000000,1.1112673,-0.14897754E-02,-0.24082586E-01
1.4050000,1.1172527,-0.15000909E-02,-0.24661235E-01
1.4100000,1.1232392,-0.15091093E-02,-0.25235699E-01
1.4150000,1.1292266,-0.15170714E-02,-0.25806146E-01
1.4200000,1.1352146,-0.15242095E-02,-0.26372765E-01
1.4250000,1.1412031,-0.15307465E-02,-0.26935756E-01
1.4300000,1.1471917,-0.15368945E-02,-0.27495331E-01
1.4350000,1.1531805,-0.15428543E-02,-0.28051709E-01
1.4400000,1.1591691,-0.15488149E-02,-0.28605110E-01
1.4450000,1.1651577,-0.15549528E-02,-0.29155757E-01
1.4500000,1.1711459,-0.15614321E-02,-0.29703872E-01
1.4550000,1.1771339,-0.15684047E-02,-0.30249671E-01
1.4600000,1.1831214,-0.15760097E-02,-0.30793368E-01
1.4650000,1.1891086,-0.15843742E-02,-0.31335167E-01
1.4700000,1.1950951,-0.15936132E-02,-0.31875268E-01
1.4750000,1.2010813,-0.16038300E-02,-0.32413862E-01
1.4800000,1.2070668,-0.16151166E-02,-0.32951130E-01
1.4850000,1.2130519,-0.16275543E-02,-0.33487245E-01
1.4900000,1.2190363,-0.16412137E-02,-0.34022371E-01
1.4950000,1.2250203,-0.16561554E-02,-0.34556663E-01
1.5000000,1.2310037,-0.16724305E-02,-0.35090264E-01
1.5050000,1.2369867,-0.16900808E-02,-0.35623311E-01
1.5100000,1.2429691,-0.17091397E-02,-0.36155930E-01
1.5150000,1.2489512,-0.17296321E-02,-0.36688239E-01
1.5200000,1.2549327,-0.17515750E-02,-0.37220348E-01
1.5250000,1.2609140,-0.17749783E-02,-0.37752358E-01
1.5300000,1.2668950,-0.17998447E-02,-0.38284361E-01
1.5350000,1.2728757,-0.18261704E-02,-0.38816446E-01
1.5400000,1.2788562,-0.18539453E-02,-0.39348690E-01
1.5450000,1.2848366,-0.18831535E-02,-0.39881166E-01
1.5500000,1.2908169,-0.19137737E-02,-0.40413942E-01
1.5550000,1.2967972,-0.19457794E-02,-0.40947077E-01
1.5600000,1.3027776,-0.19791393E-02,-0.41480628E-01
1.5650000,1.3087582,-0.20138179E-02,-0.42014645E-01
1.5700000,1.3147390,-0.20497752E-02,-0.42549174E-01
1.5750000,1.3207201,-0.20869676E-02,-0.43084256E-01
1.5800000,1.3267015,-0.21253481E-02,-0.43619929E-01
1.5850000,1.3326835,-0.21648661E-02,-0.44156226E-01
1.5900000,1.3386659,-0.22054685E-02,-0.44693179E-01
1.5950000,1.3446490,-0.22470994E-02,-0.45230814E-01
1.6000000,1.3506327,-0.22897005E-02,-0.45769157E-01
1.6050000,1.3566172,-0.23332114E-02,-0.46308227E-01
1.6100000,1.3626025,-0.23775699E-02,-0.46848046E-01
1.6150000,1.3685887,-0.24227125E-02,-0.47388630E-01
1.6200000,1.3745758,-0.24685739E-02,-0.47929993E-01
1.6250000,1.3805640,-0.25150883E-02,-0.48472149E-01
1.6300000,1.3865532,-0.25621886E-02,-0.49015109E-01
1.6350000,1.3925435,-0.26098075E-02,-0.49558882E-01
1.6400000,1.3985350,-0.26578772E-02,-0.50103476E-01
1.6450000,1.4045278,-0.27063299E-02,-0.50648898E-01
1.6500000,1.4105218,-0.27550980E-02,-0.51195152E-01
1.6550000,1.4165171,-0.28041142E-02,-0.51742243E-01
1.6600000,1.4225138,-0.28533118E-02,-0.52290174E-01
1.6650000,1.4285119,-0.29026249E-02,-0.52838946E-01
1.6700000,1.4345113,-0.29519885E-02,-0.53388559E-01
1.6750000,1.4405122,-0.30013392E-02,-0.53939013E-01
1.6800000,1.4465146,-0.30506147E-02,-0.54490307E-01
1.6850000,1.4525184,-0.30997543E-02,-0.55042439E-01
1.6900000,1.4585238,-0.31486994E-02,-0.55595405E-01
1.6950000,1.4645306,-0.31973930E-02,-0.56149202E-01
1.7000000,1.4705389,-0.32457804E-02,-0.56703825E-01
1.7050000,1.4765487,-0.32938094E-02,-0.57259270E-01
1.7100000,1.4825601,-0.33414300E-02,-0.57815529E-01
1.7150000,1.4885729,-0.33885949E-02,-0.58372597E-01
1.7200000,1.4945872,-0.34352594E-02,-0.58930466E-01
1.7250000,1.5006030,-0.34813819E-02,-0.59489129E-01
1.7300000,1.5066202,-0.35269236E-02,-0.60048576E-01
1.7350000,1.5126389,-0.35718488E-02,-0.60608799E-01
1.7400000,1.5186590,-0.36161247E-02,-0.61169789E-01
1.7450000,1.5246804,-0.36597222E-02,-0.61731535E-01
1.7500000,1.5307033,-0.37026150E-02,-0.62294026E-01
1.7550000,1.5367274,-0.37447803E-02,-0.62857253E-01
1.7600000,1.5427529,-0.37861986E-02,-0.63421202E-01
1.7650000,1.5487796,-0.38268538E-02,-0.63985863E-01
1.7700000,1.5548075,-0.38667331E-02,-0.64551223E-01
1.7750000,1.5608365,-0.39058271E-02,-0.65117270E-01
1.7800000,1.5668667,-0.39441297E-02,-0.65683989E-01
1.7850000,1.5728980,-0.39816379E-02,-0.66251368E-01
1.7900000,1.5789303,-0.40183522E-02,-0.66819392E-01
1.7950000,1.5849636,-0.40542761E-02,-0.67388048E-01
1.8000000,1.5909978,-0.40894162E-02,-0.67957321E-01
1.8050000,1.5970329,-0.41237823E-02,-0.68527197E-01
1.8100000,1.6030688,-0.41573866E-02,-0.69097659E-01
1.8150000,1.6091055,-0.41902447E-02,-0.69668693E-01
1.8200000,1.6151428,-0.42223744E-02,-0.70240283E-01
1.8250000,1.6211808,-0.42537964E-02,-0.70812413E-01
1.8300000,1.6272193,-0.42845335E-02,-0.71385067E-01
1.8350000,1.6332584,-0.43146109E-02,-0.71958229E-01
1.8400000,1.6392978,-0.43440560E-02,-0.72531882E-01
1.8450000,1.6453377,-0.43728981E-02,-0.73106010E-01
1.8500000,1.6513778,-0.44011681E-02,-0.73680596E-01
1.8550000,1.6574182,-0.44288988E-02,-0.74255622E-01
1.8600000,1.6634587,-0.44561244E-02,-0.74831072E-01
1.8650000,1.6694993,-0.44828802E-02,-0.75406929E-01
1.8700000,1.6755399,-0.45092028E-02,-0.75983174E-01
1.8750000,1.6815805,-0.45351297E-02,-0.76559791E-01
1.8800000,1.6876209,-0.45606990E-02,-0.77136762E-01
1.8850000,1.6936611,-0.45859495E-02,-0.77714070E-01
1.8900000,1.6997010,-0.46109203E-02,-0.78291696E-01
1.8950000,1.7057405,-0.46356509E-02,-0.78869624E-01
1.9000000,1.7117796,-0.46601805E-02,-0.79447834E-01
1.9050000,1.7178182,-0.46845484E-02,-0.80026310E-01
1.9100000,1.7238561,-0.47087935E-02,-0.80605034E-01
1.9150000,1.7298934,-0.47329542E-02,-0.81183988E-01
1.9200000,1.7359299,-0.47570684E-02,-0.81763154E-01
1.9250000,1.7419656,-0.47811728E-02,-0.82342515E-01
1.9300000,1.7480003,-0.48053037E-02,-0.82922052E-01
1.9350000,1.7540340,-0.48294958E-02,-0.83501748E-01
1.9400000,1.7600666,-0.48537828E-02,-0.84081586E-01
1.9450000,1.7660980,-0.48781970E-02,-0.84661547E-01
1.9500000,1.7721282,-0.49027691E-02,-0.85241615E-01
1.9550000,1.7781570,-0.49275284E-02,-0.85821771E-01
1.9600000,1.7841844,-0.49525023E-02,-0.86401999E-01
1.9650000,1.7902102,-0.49777164E-02,-0.86982282E-01
1.9700000,1.7962345,-0.50031944E-02,-0.87562601E-01
1.9750000,1.8022570,-0.50289581E-02,-0.88142940E-01
1.9800000,1.8082778,-0.50550271E-02,-0.88723283E-01
1.9850000,1.8142967,-0.50814191E-02,-0.89303611E-01
1.9900000,1.8203137,-0.51081493E-02,-0.89883909E-01
1.9950000,1.8263286,-0.51352311E-02,-0.90464160E-01
2.0000000,1.8323414,-0.51626754E-02,-0.91044348E-01
2.0050000,1.8383520,-0.51904910E-02,-0.91624456E-01
2.0100000,1.8443603,-0.52186843E-02,-0.92204468E-01
2.0150000,1.8503662,-0.52472596E-02,-0.92784368E-01
2.0200000,1.8563696,-0.52762190E-02,-0.93364141E-01
2.0250000,1.8623705,-0.53055622E-02,-0.93943770E-01
2.0300000,1.8683687,-0.53352869E-02,-0.94523240E-01
2.0350000,1.8743641,-0.53653886E-02,-0.95102537E-01
2.0400000,1.8803567,-0.53958608E-02,-0.95681644E-01
2.0450000,1.8863464,-0.54266948E-02,-0.96260547E-01
2.0500000,1.8923331,-0.54578803E-02,-0.96839231E-01
2.0550000,1.8983167,-0.54894048E-02,-0.97417682E-01
2.0600000,1.9042970,-0.55212543E-02,-0.97995884E-01
2.0650000,1.9102741,-0.55534128E-02,-0.98573825E-01
2.0700000,1.9162479,-0.55858630E-02,-0.99151489E-01
2.0750000,1.9222181,-0.56185861E-02,-0.99728863E-01
2.0800000,1.9281849,-0.56515618E-02,-0.10030593
2.0850000,1.9341479,-0.56847687E-02,-0.10088269
2.0900000,1.9401073,-0.57181843E-02,-0.10145911
2.0950000,1.9460628,-0.57517850E-02,-0.10203519
2.1000000,1.9520144,-0.57855464E-02,-0.10261092
2.1050000,1.9579621,-0.58194435E-02,-0.10318627
2.1100000,1.9639056,-0.58534504E-02,-0.10376125
2.1150000,1.9698449,-0.58875411E-02,-0.10433583
2.1200000,1.9757800,-0.59216891E-02,-0.10491001
2.1250000,1.9817108,-0.59558677E-02,-0.10548377
2.1300000,1.9876370,-0.59900503E-02,-0.10605710
2.1350000,1.9935588,-0.60242104E-02,-0.10662999
2.1400000,1.9994759,-0.60583215E-02,-0.10720243
2.1450000,2.0053883,-0.60923577E-02,-0.10777441
2.1500000,2.0112959,-0.61262935E-02,-0.10834592
2.1550000,2.0171986,-0.61601039E-02,-0.10891694
2.1600000,2.0230963,-0.61937649E-02,-0.10948747
2.1650000,2.0289889,-0.62272531E-02,-0.11005750
2.1700000,2.0348764,-0.62605461E-02,-0.11062702
2.1750000,2.0407586,-0.62936226E-02,-0.11119601
2.1800000,2.0466355,-0.63264624E-02,-0.11176446
2.1850000,2.0525070,-0.63590465E-02,-0.11233238
2.1900000,2.0583730,-0.63913574E-02,-0.11289975
2.1950000,2.0642333,-0.64233788E-02,-0.11346655
2.2000000,2.0700880,-0.64550958E-02,-0.11403279
2.2050000,2.0759369,-0.64864952E-02,-0.11459845
2.2100000,2.0817799,-0.65175652E-02,-0.11516352
2.2150000,2.0876170,-0.65482957E-02,-0.11572800
2.2200000,2.0934481,-0.65786782E-02,-0.11629188
2.2250000,2.0992730,-0.66087057E-02,-0.11685515
2.2300000,2.1050917,-0.66383730E-02,-0.11741780
2.2350000,2.1109042,-0.66676765E-02,-0.11797983
2.2400000,2.1167102,-0.66966143E-02,-0.11854123
2.2450000,2.1225098,-0.67251862E-02,-0.11910199
2.2500000,2.1283029,-0.67533933E-02,-0.11966210
2.2550000,2.1340893,-0.67812386E-02,-0.12022156
2.2600000,2.1398690,-0.68087265E-02,-0.12078035
2.2650000,2.1456419,-0.68358628E-02,-0.12133849
2.2700000,2.1514080,-0.68626550E-02,-0.12189595
2.2750000,2.1571671,-0.68891116E-02,-0.12245273
2.2800000,2.1629191,-0.69152427E-02,-0.12300883
2.2850000,2.1686640,-0.69410594E-02,-0.12356423
2.2900000,2.1744017,-0.69665740E-02,-0.12411894
2.2950000,2.1801321,-0.69917999E-02,-0.12467295
2.3000000,2.1858552,-0.70167514E-02,-0.12522625
2.3050000,2.1915708,-0.70414436E-02,-0.12577884
2.3100000,2.1972789,-0.70658924E-02,-0.12633071
2.3150000,2.2029794,-0.70901143E-02,-0.12688185
2.3200000,2.2086721,-0.71141263E-02,-0.12743226
2.3250000,2.2143572,-0.71379459E-02,-0.12798194
2.3300000,2.2200343,-0.71615908E-02,-0.12853088
2.3350000,2.2257036,-0.71850790E-02,-0.12907907
2.3400000,2.2313648,-0.72084285E-02,-0.12962652
2.3450000,2.2370180,-0.72316572E-02,-0.13017321
2.3500000,2.2426630,-0.72547832E-02,-0.13071914
2.3550000,2.2482998,-0.72778238E-02,-0.13126430
2.3600000,2.2539283,-0.73007964E-02,-0.13180870
2.3650000,2.2595484,-0.73237178E-02,-0.13235232
2.3700000,2.2651601,-0.73466042E-02,-0.13289517
2.3750000,2.2707635,-0.73694761E-02,-0.13343728
2.3800000,2.2763574,-0.73923166E-02,-0.13397842
2.3850000,2.2819440,-0.74152149E-02,-0.13451910
2.3900000,2.2875205,-0.74380858E-02,-0.13505859
2.3950000,2.2930890,-0.74610231E-02,-0.13559762
2.4000000,2.2986482,-0.74839924E-02,-0.13613558
2.4050000,2.3041988,-0.75070274E-02,-0.13667294
2.4100000,2.3097400,-0.75301179E-02,-0.13720930
2.4150000,2.3152724,-0.75532880E-02,-0.13774500
2.4200000,2.3207954,-0.75765300E-02,-0.13827974
2.4250000,2.3263093,-0.75998611E-02,-0.13881377
2.4300000,2.3318137,-0.76232747E-02,-0.13934686
2.4350000,2.3373089,-0.76467824E-02,-0.13987920
2.4400000,2.3427945,-0.76703776E-02,-0.14041061
2.4450000,2.3482706,-0.76940672E-02,-0.14094125
2.4500000,2.3537371,-0.77178436E-02,-0.14147096
2.4550000,2.3591939,-0.77417099E-02,-0.14199988
2.4600000,2.3646410,-0.77656573E-02,-0.14252787
2.4650000,2.3700783,-0.77896853E-02,-0.14305505
2.4700000,2.3755057,-0.78137836E-02,-0.14358130
2.4750000,2.3809232,-0.78379487E-02,-0.14410671
2.4800000,2.3863306,-0.78621689E-02,-0.14463120
2.4850000,2.3917280,-0.78864382E-02,-0.14515483
2.4900000,2.3971152,-0.79107432E-02,-0.14567753
2.4950000,2.4024922,-0.79350759E-02,-0.14619935
2.5000000,2.4078589,-0.79594218E-02,-0.14672024
2.5050000,2.4132153,-0.79837708E-02,-0.14724024
2.5100000,2.4185613,-0.80081076E-02,-0.14775929
2.5150000,2.4238968,-0.80324208E-02,-0.14827743
2.5200000,2.4292218,-0.80566944E-02,-0.14879462
2.5250000,2.4345361,-0.80809158E-02,-0.14931089
2.5300000,2.4398398,-0.81050689E-02,-0.14982619
2.5350000,2.4451327,-0.81291406E-02,-0.15034055
2.5400000,2.4504149,-0.81531147E-02,-0.15085393
2.5450000,2.4556861,-0.81769779E-02,-0.15136636
2.5500000,2.4609465,-0.82007145E-02,-0.15187780
2.5550000,2.4661958,-0.82243113E-02,-0.15238827
2.5600000,2.4714341,-0.82477533E-02,-0.15289774
2.5650000,2.4766613,-0.82710281E-02,-0.15340622
2.5700000,2.4818773,-0.82941217E-02,-0.15391369
2.5750000,2.4870820,-0.83170226E-02,-0.15442015
2.5800000,2.4922754,-0.83397181E-02,-0.15492559
2.5850000,2.4974575,-0.83621980E-02,-0.15543000
2.5900000,2.5026280,-0.83844512E-02,-0.15593337
2.5950000,2.5077872,-0.84064692E-02,-0.15643570
2.6000000,2.5129347,-0.84282426E-02,-0.15693697
2.6050000,2.5180706,-0.84497644E-02,-0.15743718
2.6100000,2.5231948,-0.84710277E-02,-0.15793632
2.6150000,2.5283072,-0.84920272E-02,-0.15843439
2.6200000,2.5334079,-0.85127579E-02,-0.15893136
2.6250000,2.5384966,-0.85332167E-02,-0.15942724
2.6300000,2.5435735,-0.85534009E-02,-0.15992202
2.6350000,2.5486383,-0.85733095E-02,-0.16041568
2.6400000,2.5536910,-0.85929416E-02,-0.16090822
2.6450000,2.5587316,-0.86122986E-02,-0.16139962
2.6500000,2.5637600,-0.86313818E-02,-0.16188989
2.6550000,2.5687762,-0.86501943E-02,-0.16237900
2.6600000,2.5737801,-0.86687397E-02,-0.16286695
2.6650000,2.5787715,-0.86870228E-02,-0.16335374
2.6700000,2.5837506,-0.87050492E-02,-0.16383934
2.6750000,2.5887171,-0.87228254E-02,-0.16432376
2.6800000,2.5936711,-0.87403585E-02,-0.16480697
2.6850000,2.5986124,-0.87576567E-02,-0.16528898
2.6900000,2.6035411,-0.87747286E-02,-0.16576977
2.6950000,2.6084570,-0.87915835E-02,-0.16624934
2.7000000,2.6133601,-0.88082310E-02,-0.16672766
2.7050000,2.6182503,-0.88246817E-02,-0.16720474
2.7100000,2.6231276,-0.88409460E-02,-0.16768057
2.7150000,2.6279919,-0.88570350E-02,-0.16815512
2.7200000,2.6328431,-0.88729598E-02,-0.16862840
2.7250000,2.6376812,-0.88887319E-02,-0.16910039
2.7300000,2.6425061,-0.89043625E-02,-0.16957108
2.7350000,2.6473178,-0.89198631E-02,-0.17004047
2.7400000,2.6521162,-0.89352450E-02,-0.17050854
2.7450000,2.6569012,-0.89505195E-02,-0.17097529
2.7500000,2.6616728,-0.89656973E-02,-0.17144070
2.7550000,2.6664308,-0.89807892E-02,-0.17190476
2.7600000,2.6711754,-0.89958053E-02,-0.17236746
2.7650000,2.6759063,-0.90107555E-02,-0.17282880
2.7700000,2.6806235,-0.90256492E-02,-0.17328877
2.7750000,2.6853270,-0.90404951E-02,-0.17374735
2.7800000,2.6900167,-0.90553013E-02,-0.17420453
2.7850000,2.6946926,-0.90700755E-02,-0.17466031
2.7900000,2.6993545,-0.90848244E-02,-0.17511468
2.7950000,2.7040024,-0.90995543E-02,-0.17556762
2.8000000,2.7086363,-0.91142704E-02,-0.17601913
2.8050000,2.7132561,-0.91289776E-02,-0.17646920
2.8100000,2.7178617,-0.91436796E-02,-0.17691782
2.8150000,2.7224531,-0.91583795E-02,-0.17736498
2.8200000,2.7270301,-0.91730797E-02,-0.17781067
2.8250000,2.7315929,-0.91877816E-02,-0.17825488
2.8300000,2.7361412,-0.92024860E-02,-0.17869760
2.8350000,2.7406750,-0.92171929E-02,-0.17913883
2.8400000,2.7451943,-0.92319015E-02,-0.17957855
2.8450000,2.7496990,-0.92466106E-02,-0.18001676
2.8500000,2.7541891,-0.92613178E-02,-0.18045345
2.8550000,2.7586644,-0.92760205E-02,-0.18088861
2.8600000,2.7631249,-0.92907154E-02,-0.18132224
2.8650000,2.7675706,-0.93053987E-02,-0.18175432
2.8700000,2.7720014,-0.93200659E-02,-0.18218484
2.8750000,2.7764172,-0.93347124E-02,-0.18261381
2.8800000,2.7808180,-0.93493329E-02,-0.18304121
2.8850000,2.7852038,-0.93639221E-02,-0.18346703
2.8900000,2.7895743,-0.93784741E-02,-0.18389127
2.8950000,2.7939297,-0.93929831E-02,-0.18431392
2.9000000,2.7982698,-0.94074430E-02,-0.18473498
2.9050000,2.8025945,-0.94218478E-02,-0.18515443
2.9100000,2.8069039,-0.94361914E-02,-0.18557227
2.9150000,2.8111978,-0.94504677E-02,-0.18598849
2.9200000,2.8154763,-0.94646709E-02,-0.18640310
2.9250000,2.8197391,-0.94787953E-02,-0.18681607
2.9300000,2.8239863,-0.94928354E-02,-0.18722741
2.9350000,2.8282179,-0.95067861E-02,-0.18763711
2.9400000,2.8324336,-0.95206426E-02,-0.18804517
2.9450000,2.8366336,-0.95344005E-02,-0.18845157
2.9500000,2.8408177,-0.95480558E-02,-0.18885632
2.9550000,2.8449859,-0.95616051E-02,-0.18925941
2.9600000,2.8491381,-0.95750455E-02,-0.18966083
2.9650000,2.8532743,-0.95883746E-02,-0.19006058
2.9700000,2.8573944,-0.96015906E-02,-0.19045865
2.9750000,2.8614983,-0.96146922E-02,-0.19085505
2.9800000,2.8655860,-0.96276789E-02,-0.19124976
2.9850000,2.8696574,-0.96405507E-02,-0.19164278
2.9900000,2.8737125,-0.96533081E-02,-0.19203411
2.9950000,2.8777512,-0.96659525E-02,-0.19242375
3.0000000,2.8817734,-0.96784857E-02,-0.19281168
3.0050000,2.8857792,-0.96909101E-02,-0.19319792
3.0100000,2.8897684,-0.97032288E-02,-0.19358245
3.0150000,2.8937409,-0.97154452E-02,-0.19396527
3.0200000,2.8976968,-0.97275635E-02,-0.19434638
3.0250000,2.9016360,-0.97395881E-02,-0.19472578
3.0300000,2.9055584,-0.97515241E-02,-0.19510346
3.0350000,2.9094640,-0.97633768E-02,-0.19547942
3.0400000,2.9133526,-0.97751520E-02,-0.19585366
3.0450000,2.9172243,-0.97868557E-02,-0.19622618
3.0500000,2.9210790,-0.97984941E-02,-0.19659697
3.0550000,2.9249167,-0.98100737E-02,-0.19696604
3.0600000,2.9287372,-0.98216011E-02,-0.19733337
3.0650000,2.9325406,-0.98330829E-02,-0.19769898
3.0700000,2.9363267,-0.98445259E-02,-0.19806286
3.0750000,2.9400956,-0.98559367E-02,-0.19842501
3.0800000,2.9438471,-0.98673219E-02,-0.19878542
3.0850000,2.9475813,-0.98786877E-02,-0.19914410
3.0900000,2.9512980,-0.98900405E-02,-0.19950104
3.0950000,2.9549973,-0.99013862E-02,-0.19985625
3.1000000,2.9586790,-0.99127303E-02,-0.20020972
3.1050000,2.9623431,-0.99240780E-02,-0.20056145
3.1100000,2.9659896,-0.99354343E-02,-0.20091145
3.1150000,2.9696182,-0.99467992E-02,-0.20125968
3.1200000,2.9732297,-0.99582034E-02,-0.20160628
3.1250000,2.9768225,-0.99695869E-02,-0.20195096
3.1300000,2.9803984,-0.99810402E-02,-0.20229415
3.1350000,2.9839554,-0.99924686E-02,-0.20263530
3.1400000,2.9874956,-0.10003977E-01,-0.20297506
3.1450000,2.9910166,-0.10015458E-01,-0.20331270
3.1500000,2.9945206,-0.10027021E-01,-0.20364899
3.1550000,2.9980059,-0.10038575E-01,-0.20398321
3.1600000,3.0014734,-0.10050177E-01,-0.20431597
3.1650000,3.0049224,-0.10061789E-01,-0.20464677
3.1700000,3.0083535,-0.10073440E-01,-0.20497603
3.1750000,3.0117660,-0.10085100E-01,-0.20530340
3.1800000,3.0151605,-0.10096791E-01,-0.20562917
3.1850000,3.0185363,-0.10108486E-01,-0.20595310
3.1900000,3.0218940,-0.10120202E-01,-0.20627540
3.1950000,3.0252330,-0.10131917E-01,-0.20659588
3.2000000,3.0285536,-0.10143641E-01,-0.20691472
3.2050000,3.0318556,-0.10155355E-01,-0.20723176
3.2100000,3.0351391,-0.10167066E-01,-0.20754714
3.2150000,3.0384038,-0.10178758E-01,-0.20786074
3.2200000,3.0416500,-0.10190435E-01,-0.20817268
3.2250000,3.0448773,-0.10202080E-01,-0.20848285
3.2300000,3.0480859,-0.10213697E-01,-0.20879135
3.2350000,3.0512756,-0.10225272E-01,-0.20909808
3.2400000,3.0544466,-0.10236804E-01,-0.20940315
3.2450000,3.0575985,-0.10248283E-01,-0.20970646
3.2500000,3.0607316,-0.10259707E-01,-0.21000810
3.2550000,3.0638457,-0.10271065E-01,-0.21030800
3.2600000,3.0669407,-0.10282357E-01,-0.21060622
3.2650000,3.0700166,-0.10293573E-01,-0.21090271
3.2700000,3.0730735,-0.10304712E-01,-0.21119752
3.2750000,3.0761112,-0.10315765E-01,-0.21149060
3.2800000,3.0791297,-0.10326732E-01,-0.21178201
3.2850000,3.0821289,-0.10337605E-01,-0.21207169
3.2900000,3.0851089,-0.10348384E-01,-0.21235971
3.2950000,3.0880695,-0.10359063E-01,-0.21264600
3.3000000,3.0910108,-0.10369642E-01,-0.21293063
3.3050000,3.0939326,-0.10380117E-01,-0.21321354
3.3100000,3.0968351,-0.10390488E-01,-0.21349478
3.3150000,3.0997181,-0.10400753E-01,-0.21377433
3.3200000,3.1025815,-0.10410912E-01,-0.21405219
3.3250000,3.1054254,-0.10420965E-01,-0.21432837
3.3300000,3.1082497,-0.10430913E-01,-0.21460287
3.3350000,3.1110544,-0.10440754E-01,-0.21487569
3.3400000,3.1138394,-0.10450494E-01,-0.21514683
3.3450000,3.1166047,-0.10460130E-01,-0.21541629
3.3500000,3.1193503,-0.10469668E-01,-0.21568409
3.3550000,3.1220761,-0.10479109E-01,-0.21595021
3.3600000,3.1247821,-0.10488455E-01,-0.21621466
3.3650000,3.1274682,-0.10497710E-01,-0.21647744
3.3700000,3.1301344,-0.10506877E-01,-0.21673856
3.3750000,3.1327808,-0.10515959E-01,-0.21699800
3.3800000,3.1354071,-0.10524961E-01,-0.21725579
3.3850000,3.1380135,-0.10533886E-01,-0.21751191
3.3900000,3.1405998,-0.10542737E-01,-0.21776638
3.3950000,3.1431661,-0.10551518E-01,-0.21801919
3.4000000,3.1457123,-0.10560233E-01,-0.21827034
3.4050000,3.1482383,-0.10568886E-01,-0.21851983
3.4100000,3.1507442,-0.10577480E-01,-0.21876768
3.4150000,3.1532299,-0.10586017E-01,-0.21901386
3.4200000,3.1556954,-0.10594501E-01,-0.21925841
3.4250000,3.1581406,-0.10602935E-01,-0.21950130
3.4300000,3.1605655,-0.10611321E-01,-0.21974254
3.4350000,3.1629701,-0.10619661E-01,-0.21998214
3.4400000,3.1653543,-0.10627957E-01,-0.22022010
3.4450000,3.1677181,-0.10636209E-01,-0.22045641
3.4500000,3.1700615,-0.10644420E-01,-0.22069108
3.4550000,3.1723845,-0.10652589E-01,-0.22092411
3.4600000,3.1746870,-0.10660716E-01,-0.22115551
3.4650000,3.1769689,-0.10668801E-01,-0.22138526
3.4700000,3.1792303,-0.10676843E-01,-0.22161338
3.4750000,3.1814713,-0.10684844E-01,-0.22183989
3.4800000,3.1836912,-0.10692783E-01,-0.22206469
3.4850000,3.1858911,-0.10700703E-01,-0.22228798
3.4900000,3.1880697,-0.10708540E-01,-0.22250949
3.4950000,3.1902283,-0.10716358E-01,-0.22272953
3.5000000,3.1923654,-0.10724083E-01,-0.22294776
3.5050000,3.1944825,-0.10731787E-01,-0.22316457
3.5100000,3.1965781,-0.10739388E-01,-0.22337953
3.5150000,3.1986537,-0.10746962E-01,-0.22359310
3.5200000,3.2007076,-0.10754423E-01,-0.22380480
3.5250000,3.2027415,-0.10761850E-01,-0.22401513
3.5300000,3.2047536,-0.10769154E-01,-0.22422358
3.5350000,3.2067457,-0.10776418E-01,-0.22443067
3.5400000,3.2087160,-0.10783549E-01,-0.22463587
3.5450000,3.2106661,-0.10790631E-01,-0.22483972
3.5500000,3.2125944,-0.10797570E-01,-0.22504168
3.5550000,3.2145026,-0.10804453E-01,-0.22524230
3.5600000,3.2163888,-0.10811186E-01,-0.22544102
3.5650000,3.2182548,-0.10817854E-01,-0.22563840
3.5700000,3.2200989,-0.10824364E-01,-0.22583389
3.5750000,3.2219227,-0.10830804E-01,-0.22602804
3.5800000,3.2237245,-0.10837079E-01,-0.22622030
3.5850000,3.2255060,-0.10843278E-01,-0.22641123
3.5900000,3.2272654,-0.10849308E-01,-0.22660026
3.5950000,3.2290045,-0.10855257E-01,-0.22678796
3.6000000,3.2307214,-0.10861035E-01,-0.22697377
3.6050000,3.2324179,-0.10866726E-01,-0.22715823
3.6100000,3.2340925,-0.10872258E-01,-0.22734085
3.6150000,3.2357462,-0.10877681E-01,-0.22752206
3.6200000,3.2373782,-0.10882958E-01,-0.22770149
3.6250000,3.2389892,-0.10888123E-01,-0.22787946
3.6300000,3.2405785,-0.10893147E-01,-0.22805569
3.6350000,3.2421467,-0.10898058E-01,-0.22823043
3.6400000,3.2436932,-0.10902833E-01,-0.22840346
3.6450000,3.2452185,-0.10907497E-01,-0.22857497
3.6500000,3.2467221,-0.10912032E-01,-0.22874480
3.6550000,3.2482044,-0.10916459E-01,-0.22891309
3.6600000,3.2496651,-0.10920764E-01,-0.22907971
3.6650000,3.2511044,-0.10924965E-01,-0.22924479
3.6700000,3.2525220,-0.10929052E-01,-0.22940821
3.6750000,3.2539181,-0.10933040E-01,-0.22957008
3.6800000,3.2552926,-0.10936922E-01,-0.22973029
3.6850000,3.2566456,-0.10940711E-01,-0.22988895
3.6900000,3.2579768,-0.10944401E-01,-0.23004597
3.6950000,3.2592866,-0.10948005E-01,-0.23020142
3.7000000,3.2605745,-0.10951517E-01,-0.23035523
3.7050000,3.2618409,-0.10954949E-01,-0.23050747
3.7100000,3.2630855,-0.10958295E-01,-0.23065809
3.7150000,3.2643085,-0.10961566E-01,-0.23080713
3.7200000,3.2655097,-0.10964758E-01,-0.23095454
3.7250000,3.2666892,-0.10967878E-01,-0.23110038
3.7300000,3.2678469,-0.10970924E-01,-0.23124460
3.7350000,3.2689829,-0.10973901E-01,-0.23138724
3.7400000,3.2700971,-0.10976807E-01,-0.23152826
3.7450000,3.2711895,-0.10979647E-01,-0.23166770
3.7500000,3.2722600,-0.10982417E-01,-0.23180552
3.7550000,3.2733087,-0.10985121E-01,-0.23194176
3.7600000,3.2743356,-0.10987755E-01,-0.23207639
3.7650000,3.2753406,-0.10990323E-01,-0.23220944
3.7700000,3.2763237,-0.10992821E-01,-0.23234088
3.7750000,3.2772850,-0.10995249E-01,-0.23247073
3.7800000,3.2782243,-0.10997604E-01,-0.23259898
3.7850000,3.2791418,-0.10999886E-01,-0.23272564
3.7900000,3.2800373,-0.11002092E-01,-0.23285069
3.7950000,3.2809109,-0.11004220E-01,-0.23297416
3.8000000,3.2817625,-0.11006266E-01,-0.23309602
3.8050000,3.2825921,-0.11008230E-01,-0.23321630
3.8100000,3.2833998,-0.11010106E-01,-0.23333497
3.8150000,3.2841855,-0.11011893E-01,-0.23345206
3.8200000,3.2849492,-0.11013587E-01,-0.23356754
3.8250000,3.2856909,-0.11015186E-01,-0.23368144
3.8300000,3.2864105,-0.11016685E-01,-0.23379374
3.8350000,3.2871082,-0.11018082E-01,-0.23390446
3.8400000,3.2877838,-0.11019374E-01,-0.23401357
3.8450000,3.2884373,-0.11020559E-01,-0.23412110
3.8500000,3.2890688,-0.11021632E-01,-0.23422703
3.8550000,3.2896783,-0.11022594E-01,-0.23433137
3.8600000,3.2902656,-0.11023433E-01,-0.23443411
3.8650000,3.2908309,-0.11024168E-01,-0.23453528
3.8700000,3.2913740,-0.11024768E-01,-0.23463484
3.8750000,3.2918952,-0.11025264E-01,-0.23473283
3.8800000,3.2923941,-0.11025621E-01,-0.23482920
3.8850000,3.2928710,-0.11025872E-01,-0.23492401
3.8900000,3.2933257,-0.11025983E-01,-0.23501721
3.8950000,3.2937583,-0.11025986E-01,-0.23510884
3.9000000,3.2941688,-0.11025855E-01,-0.23519886
3.9050000,3.2945571,-0.11025608E-01,-0.23528731
3.9100000,3.2949233,-0.11025234E-01,-0.23537416
3.9150000,3.2952673,-0.11024744E-01,-0.23545943
3.9200000,3.2955892,-0.11024131E-01,-0.23554311
3.9250000,3.2958889,-0.11023405E-01,-0.23562521
3.9300000,3.2961665,-0.11022560E-01,-0.23570571
3.9350000,3.2964219,-0.11021605E-01,-0.23578464
3.9400000,3.2966550,-0.11020537E-01,-0.23586198
3.9450000,3.2968661,-0.11019364E-01,-0.23593773
3.9500000,3.2970549,-0.11018084E-01,-0.23601190
3.9550000,3.2972216,-0.11016704E-01,-0.23608448
3.9600000,3.2973660,-0.11015224E-01,-0.23615549
3.9650000,3.2974883,-0.11013650E-01,-0.23622491
3.9700000,3.2975884,-0.11011979E-01,-0.23629275
3.9750000,3.2976663,-0.11010223E-01,-0.23635900
3.9800000,3.2977220,-0.11008377E-01,-0.23642367
3.9850000,3.2977554,-0.11006449E-01,-0.23648677
3.9900000,3.2977667,-0.11004439E-01,-0.23654828
3.9950000,3.2977558,-0.11002351E-01,-0.23660822
4.0000000,3.2977227,-0.11000185E-01,-0.23666657
4.0050000,3.2976674,-0.10997945E-01,-0.23672335
4.0100000,3.2975899,-0.10995632E-01,-0.23677855
4.0150000,3.2974901,-0.10993249E-01,-0.23683217
4.0200000,3.2973682,-0.10990795E-01,-0.23688421
4.0250000,3.2972241,-0.10988272E-01,-0.23693468
4.0300000,3.2970578,-0.10985681E-01,-0.23698358
4.0350000,3.2968692,-0.10983022E-01,-0.23703090
4.0400000,3.2966585,-0.10980294E-01,-0.23707664
4.0450000,3.2964256,-0.10977498E-01,-0.23712081
4.0500000,3.2961705,-0.10974633E-01,-0.23716341
4.0550000,3.2958932,-0.10971697E-01,-0.23720444
4.0600000,3.2955937,-0.10968691E-01,-0.23724389
4.0650000,3.2952721,-0.10965611E-01,-0.23728178
4.0700000,3.2949282,-0.10962457E-01,-0.23731809
4.0750000,3.2945622,-0.10959227E-01,-0.23735284
4.0800000,3.2941740,-0.10955918E-01,-0.23738601
4.0850000,3.2937636,-0.10952529E-01,-0.23741762
4.0900000,3.2933311,-0.10949056E-01,-0.23744766
4.0950000,3.2928764,-0.10945498E-01,-0.23747614
4.1000000,3.2923996,-0.10941851E-01,-0.23750305
4.1050000,3.2919006,-0.10938115E-01,-0.23752839
4.1100000,3.2913795,-0.10934285E-01,-0.23755218
4.1150000,3.2908362,-0.10930359E-01,-0.23757439
4.1200000,3.2902708,-0.10926335E-01,-0.23759505
4.1250000,3.2896833,-0.10922212E-01,-0.23761414
4.1300000,3.2890736,-0.10917986E-01,-0.23763168
4.1350000,3.2884419,-0.10913656E-01,-0.23764765
4.1400000,3.2877881,-0.10909219E-01,-0.23766207
4.1450000,3.2871121,-0.10904676E-01,-0.23767493
4.1500000,3.2864141,-0.10900023E-01,-0.23768623
4.1550000,3.2856940,-0.10895261E-01,-0.23769597
4.1600000,3.2849518,-0.10890388E-01,-0.23770416
4.1650000,3.2841876,-0.10885404E-01,-0.23771080
4.1700000,3.2834013,-0.10880309E-01,-0.23771588
4.1750000,3.2825930,-0.10875103E-01,-0.23771941
4.1800000,3.2817626,-0.10869786E-01,-0.23772139
4.1850000,3.2809102,-0.10864360E-01,-0.23772182
4.1900000,3.2800359,-0.10858824E-01,-0.23772071
4.1950000,3.2791395,-0.10853181E-01,-0.23771804
4.2000000,3.2782211,-0.10847431E-01,-0.23771382
4.2050000,3.2772807,-0.10841577E-01,-0.23770806
4.2100000,3.2763184,-0.10835619E-01,-0.23770076
4.2150000,3.2753341,-0.10829562E-01,-0.23769191
4.2200000,3.2743279,-0.10823405E-01,-0.23768152
4.2250000,3.2732998,-0.10817152E-01,-0.23766959
4.2300000,3.2722497,-0.10810806E-01,-0.23765611
4.2350000,3.2711777,-0.10804368E-01,-0.23764110
4.2400000,3.2700839,-0.10797841E-01,-0.23762455
4.2450000,3.2689681,-0.10791228E-01,-0.23760646
4.2500000,3.2678305,-0.10784531E-01,-0.23758684
4.2550000,3.2666711,-0.10777753E-01,-0.23756568
4.2600000,3.2654898,-0.10770895E-01,-0.23754299
4.2650000,3.2642867,-0.10763960E-01,-0.23751877
4.2700000,3.2630617,-0.10756950E-01,-0.23749301
4.2750000,3.2618150,-0.10749867E-01,-0.23746573
4.2800000,3.2605466,-0.10742712E-01,-0.23743692
4.2850000,3.2592563,-0.10735486E-01,-0.23740658
4.2900000,3.2579443,-0.10728192E-01,-0.23737472
4.2950000,3.2566106,-0.10720829E-01,-0.23734133
4.3000000,3.2552552,-0.10713399E-01,-0.23730641
4.3050000,3.2538781,-0.10705902E-01,-0.23726998
4.3100000,3.2524793,-0.10698337E-01,-0.23723203
4.3150000,3.2510588,-0.10690706E-01,-0.23719255
4.3200000,3.2496168,-0.10683007E-01,-0.23715156
4.3250000,3.2481530,-0.10675239E-01,-0.23710905
4.3300000,3.2466677,-0.10667403E-01,-0.23706503
4.3350000,3.2451608,-0.10659496E-01,-0.23701949
4.3400000,3.2436324,-0.10651518E-01,-0.23697244
4.3450000,3.2420824,-0.10643467E-01,-0.23692388
4.3500000,3.2405108,-0.10635341E-01,-0.23687381
4.3550000,3.2389178,-0.10627139E-01,-0.23682223
4.3600000,3.2373032,-0.10618858E-01,-0.23676915
4.3650000,3.2356672,-0.10610497E-01,-0.23671456
4.3700000,3.2340098,-0.10602053E-01,-0.23665847
4.3750000,3.2323309,-0.10593524E-01,-0.23660088
4.3800000,3.2306306,-0.10584908E-01,-0.23654178
4.3850000,3.2289090,-0.10576203E-01,-0.23648119
4.3900000,3.2271659,-0.10567408E-01,-0.23641910
4.3950000,3.2254016,-0.10558519E-01,-0.23635551
4.4000000,3.2236159,-0.10549535E-01,-0.23629043
4.4050000,3.2218089,-0.10540455E-01,-0.23622386
4.4100000,3.2199807,-0.10531276E-01,-0.23615579
4.4150000,3.2181312,-0.10521998E-01,-0.23608624
4.4200000,3.2162605,-0.10512619E-01,-0.23601520
4.4250000,3.2143686,-0.10503138E-01,-0.23594267
4.4300000,3.2124555,-0.10493555E-01,-0.23586866
4.4350000,3.2105212,-0.10483868E-01,-0.23579316
4.4400000,3.2085658,-0.10474078E-01,-0.23571618
4.4450000,3.2065894,-0.10464184E-01,-0.23563773
4.4500000,3.2045918,-0.10454186E-01,-0.23555779
4.4550000,3.2025732,-0.10444086E-01,-0.23547638
4.4600000,3.2005336,-0.10433883E-01,-0.23539350
4.4650000,3.1984729,-0.10423578E-01,-0.23530914
4.4700000,3.1963913,-0.10413173E-01,-0.23522332
4.4750000,3.1942888,-0.10402669E-01,-0.23513602
4.4800000,3.1921653,-0.10392066E-01,-0.23504726
4.4850000,3.1900209,-0.10381368E-01,-0.23495703
4.4900000,3.1878557,-0.10370574E-01,-0.23486534
4.4950000,3.1856696,-0.10359688E-01,-0.23477219
4.5000000,3.1834627,-0.10348712E-01,-0.23467757
4.5050000,3.1812351,-0.10337646E-01,-0.23458150
4.5100000,3.1789866,-0.10326493E-01,-0.23448397
4.5150000,3.1767175,-0.10315256E-01,-0.23438499
4.5200000,3.1744276,-0.10303936E-01,-0.23428456
4.5250000,3.1721171,-0.10292535E-01,-0.23418267
4.5300000,3.1697860,-0.10281055E-01,-0.23407934
4.5350000,3.1674342,-0.10269499E-01,-0.23397456
4.5400000,3.1650619,-0.10257867E-01,-0.23386834
4.5450000,3.1626690,-0.10246162E-01,-0.23376067
4.5500000,3.1602556,-0.10234384E-01,-0.23365156
4.5550000,3.1578217,-0.10222535E-01,-0.23354102
4.5600000,3.1553673,-0.10210617E-01,-0.23342903
4.5650000,3.1528925,-0.10198630E-01,-0.23331562
4.5700000,3.1503974,-0.10186575E-01,-0.23320077
4.5750000,3.1478819,-0.10174452E-01,-0.23308448
4.5800000,3.1453460,-0.10162262E-01,-0.23296678
4.5850000,3.1427898,-0.10150005E-01,-0.23284764
4.5900000,3.1402134,-0.10137680E-01,-0.23272708
4.5950000,3.1376168,-0.10125288E-01,-0.23260509
4.6000000,3.1349999,-0.10112828E-01,-0.23248169
4.6050000,3.1323629,-0.10100299E-01,-0.23235687
4.6100000,3.1297058,-0.10087700E-01,-0.23223063
4.6150000,3.1270286,-0.10075030E-01,-0.23210298
4.6200000,3.1243313,-0.10062289E-01,-0.23197392
4.6250000,3.1216140,-0.10049474E-01,-0.23184344
4.6300000,3.1188766,-0.10036585E-01,-0.23171156
4.6350000,3.1161194,-0.10023620E-01,-0.23157828
4.6400000,3.1133422,-0.10010576E-01,-0.23144359
4.6450000,3.1105451,-0.99974539E-02,-0.23130750
4.6500000,3.1077282,-0.99842504E-02,-0.23117001
4.6550000,3.1048915,-0.99709642E-02,-0.23103112
4.6600000,3.1020349,-0.99575937E-02,-0.23089084
4.6650000,3.0991587,-0.99441375E-02,-0.23074917
4.6700000,3.0962627,-0.99305940E-02,-0.23060611
4.6750000,3.0933471,-0.99169617E-02,-0.23046166
4.6800000,3.0904118,-0.99032394E-02,-0.23031583
4.6850000,3.0874570,-0.98894260E-02,-0.23016861
4.6900000,3.0844826,-0.98755203E-02,-0.23002002
4.6950000,3.0814887,-0.98615214E-02,-0.22987004
4.7000000,3.0784753,-0.98474288E-02,-0.22971869
4.7050000,3.0754424,-0.98332418E-02,-0.22956597
4.7100000,3.0723902,-0.98189600E-02,-0.22941188
4.7150000,3.0693186,-0.98045834E-02,-0.22925641
4.7200000,3.0662277,-0.97901118E-02,-0.22909959
4.7250000,3.0631175,-0.97755456E-02,-0.22894139
4.7300000,3.0599881,-0.97608850E-02,-0.22878184
4.7350000,3.0568394,-0.97461308E-02,-0.22862093
4.7400000,3.0536717,-0.97312835E-02,-0.22845866
4.7450000,3.0504847,-0.97163442E-02,-0.22829503
4.7500000,3.0472787,-0.97013139E-02,-0.22813006
4.7550000,3.0440537,-0.96861938E-02,-0.22796374
4.7600000,3.0408097,-0.96709853E-02,-0.22779607
4.7650000,3.0375467,-0.96556898E-02,-0.22762706
4.7700000,3.0342648,-0.96403088E-02,-0.22745670
4.7750000,3.0309641,-0.96248440E-02,-0.22728501
4.7800000,3.0276445,-0.96092971E-02,-0.22711198
4.7850000,3.0243061,-0.95936697E-02,-0.22693762
4.7900000,3.0209490,-0.95779635E-02,-0.22676192
4.7950000,3.0175732,-0.95621805E-02,-0.22658490
4.8000000,3.0141787,-0.95463221E-02,-0.22640655
4.8050000,3.0107656,-0.95303902E-02,-0.22622688
4.8100000,3.0073340,-0.95143863E-02,-0.22604589
4.8150000,3.0038838,-0.94983120E-02,-0.22586358
4.8200000,3.0004151,-0.94821687E-02,-0.22567996
4.8250000,2.9969280,-0.94659579E-02,-0.22549502
4.8300000,2.9934226,-0.94496806E-02,-0.22530878
4.8350000,2.9898987,-0.94333380E-02,-0.22512122
4.8400000,2.9863566,-0.94169311E-02,-0.22493236
4.8450000,2.9827963,-0.94004607E-02,-0.22474221
4.8500000,2.9792177,-0.93839275E-02,-0.22455075
4.8550000,2.9756209,-0.93673319E-02,-0.22435799
4.8600000,2.9720061,-0.93506744E-02,-0.22416394
4.8650000,2.9683731,-0.93339550E-02,-0.22396861
4.8700000,2.9647222,-0.93171739E-02,-0.22377198
4.8750000,2.9610533,-0.93003310E-02,-0.22357407
4.8800000,2.9573664,-0.92834259E-02,-0.22337488
4.8850000,2.9536617,-0.92664583E-02,-0.22317440
4.8900000,2.9499391,-0.92494276E-02,-0.22297265
4.8950000,2.9461987,-0.92323332E-02,-0.22276963
4.9000000,2.9424406,-0.92151743E-02,-0.22256534
4.9050000,2.9386649,-0.91979501E-02,-0.22235978
4.9100000,2.9348714,-0.91806597E-02,-0.22215295
4.9150000,2.9310604,-0.91633020E-02,-0.22194486
4.9200000,2.9272319,-0.91458761E-02,-0.22173552
4.9250000,2.9233858,-0.91283808E-02,-0.22152491
4.9300000,2.9195223,-0.91108150E-02,-0.22131305
4.9350000,2.9156415,-0.90931778E-02,-0.22109995
4.9400000,2.9117432,-0.90754679E-02,-0.22088559
4.9450000,2.9078277,-0.90576845E-02,-0.22066999
4.9500000,2.9038950,-0.90398264E-02,-0.22045315
4.9550000,2.8999450,-0.90218928E-02,-0.22023508
4.9600000,2.8959779,-0.90038828E-02,-0.22001576
4.9650000,2.8919937,-0.89857956E-02,-0.21979522
4.9700000,2.8879925,-0.89676306E-02,-0.21957344
4.9750000,2.8839743,-0.89493873E-02,-0.21935044
4.9800000,2.8799391,-0.89310651E-02,-0.21912622
4.9850000,2.8758871,-0.89126638E-02,-0.21890077
4.9900000,2.8718182,-0.88941833E-02,-0.21867411
4.9950000,2.8677326,-0.88756234E-02,-0.21844624
5.0000000,2.8636302,-0.88569843E-02,-0.21821715
5.0050000,2.8595112,-0.88382662E-02,-0.21798686
5.0100000,2.8553755,-0.88194694E-02,-0.21775536
5.0150000,2.8512233,-0.88005946E-02,-0.21752266
5.0200000,2.8470545,-0.87816422E-02,-0.21728877
5.0250000,2.8428693,-0.87626131E-02,-0.21705368
5.0300000,2.8386677,-0.87435082E-02,-0.21681740
5.0350000,2.8344497,-0.87243284E-02,-0.21657993
5.0400000,2.8302154,-0.87050748E-02,-0.21634127
5.0450000,2.8259649,-0.86857486E-02,-0.21610144
5.0500000,2.8216982,-0.86663511E-02,-0.21586042
5.0550000,2.8174154,-0.86468837E-02,-0.21561823
5.0600000,2.8131165,-0.86273476E-02,-0.21537487
5.0650000,2.8088015,-0.86077443E-02,-0.21513034
5.0700000,2.8044706,-0.85880752E-02,-0.21488464
5.0750000,2.8001238,-0.85683419E-02,-0.21463778
5.0800000,2.7957611,-0.85485459E-02,-0.21438976
5.0850000,2.7913827,-0.85286884E-02,-0.21414059
5.0900000,2.7869885,-0.85087711E-02,-0.21389027
5.0950000,2.7825785,-0.84887954E-02,-0.21363879
5.1000000,2.7781530,-0.84687624E-02,-0.21338618
5.1050000,2.7737119,-0.84486737E-02,-0.21313242
5.1100000,2.7692553,-0.84285303E-02,-0.21287752
5.1150000,2.7647832,-0.84083335E-02,-0.21262149
5.1200000,2.7602957,-0.83880843E-02,-0.21236432
5.1250000,2.7557929,-0.83677837E-02,-0.21210603
5.1300000,2.7512747,-0.83474326E-02,-0.21184661
5.1350000,2.7467414,-0.83270316E-02,-0.21158607
5.1400000,2.7421929,-0.83065816E-02,-0.21132442
5.1450000,2.7376292,-0.82860831E-02,-0.21106165
5.1500000,2.7330506,-0.82655364E-02,-0.21079777
5.1550000,2.7284569,-0.82449420E-02,-0.21053278
5.1600000,2.7238483,-0.82243000E-02,-0.21026669
5.1650000,2.7192248,-0.82036106E-02,-0.20999950
5.1700000,2.7145865,-0.81828739E-02,-0.20973121
5.1750000,2.7099334,-0.81620897E-02,-0.20946183
5.1800000,2.7052657,-0.81412579E-02,-0.20919136
5.1850000,2.7005833,-0.81203783E-02,-0.20891981
5.1900000,2.6958863,-0.80994505E-02,-0.20864717
5.1950000,2.6911748,-0.80784741E-02,-0.20837346
5.2000000,2.6864489,-0.80574488E-02,-0.20809867
5.2050000,2.6817086,-0.80363740E-02,-0.20782280
5.2100000,2.6769539,-0.80152492E-02,-0.20754588
5.2150000,2.6721850,-0.79940739E-02,-0.20726788
5.2200000,2.6674018,-0.79728475E-02,-0.20698883
5.2250000,2.6626045,-0.79515694E-02,-0.20670872
5.2300000,2.6577931,-0.79302391E-02,-0.20642756
5.2350000,2.6529677,-0.79088560E-02,-0.20614535
5.2400000,2.6481283,-0.78874195E-02,-0.20586210
5.2450000,2.6432751,-0.78659293E-02,-0.20557780
5.2500000,2.6384079,-0.78443848E-02,-0.20529246
5.2550000,2.6335270,-0.78227856E-02,-0.20500610
5.2600000,2.6286324,-0.78011314E-02,-0.20471870
5.2650000,2.6237242,-0.77794220E-02,-0.20443027
5.2700000,2.6188023,-0.77576570E-02,-0.20414083
5.2750000,2.6138669,-0.77358364E-02,-0.20385036
5.2800000,2.6089181,-0.77139602E-02,-0.20355888
5.2850000,2.6039559,-0.76920284E-02,-0.20326639
5.2900000,2.5989803,-0.76700411E-02,-0.20297289
5.2950000,2.5939914,-0.76479985E-02,-0.20267839
5.3000000,2.5889894,-0.76259009E-02,-0.20238289
5.3050000,2.5839742,-0.76037488E-02,-0.20208639
5.3100000,2.5789459,-0.75815426E-02,-0.20178891
5.3150000,2.5739046,-0.75592829E-02,-0.20149043
5.3200000,2.5688504,-0.75369703E-02,-0.20119097
5.3250000,2.5637833,-0.75146057E-02,-0.20089054
5.3300000,2.5587034,-0.74921897E-02,-0.20058912
5.3350000,2.5536107,-0.74697233E-02,-0.20028674
5.3400000,2.5485053,-0.74472074E-02,-0.19998338
5.3450000,2.5433873,-0.74246431E-02,-0.19967907
5.3500000,2.5382567,-0.74020313E-02,-0.19937379
5.3550000,2.5331137,-0.73793733E-02,-0.19906756
5.3600000,2.5279582,-0.73566700E-02,-0.19876038
5.3650000,2.5227904,-0.73339227E-02,-0.19845225
5.3700000,2.5176102,-0.73111326E-02,-0.19814317
5.3750000,2.5124179,-0.72883009E-02,-0.19783316
5.3800000,2.5072134,-0.72654288E-02,-0.19752221
5.3850000,2.5019968,-0.72425174E-02,-0.19721033
5.3900000,2.4967681,-0.72195680E-02,-0.19689752
5.3950000,2.4915275,-0.71965817E-02,-0.19658379
5.4000000,2.4862750,-0.71735597E-02,-0.19626915
5.4050000,2.4810107,-0.71505031E-02,-0.19595358
5.4100000,2.4757346,-0.71274130E-02,-0.19563711
5.4150000,2.4704471,-0.71042941E-02,-0.19531978
5.4200000,2.4651471,-0.70811212E-02,-0.19500138
5.4250000,2.4598369,-0.70579601E-02,-0.19468237
5.4300000,2.4545137,-0.70347209E-02,-0.19436208
5.4350000,2.4491807,-0.70115048E-02,-0.19404137
5.4400000,2.4438346,-0.69882053E-02,-0.19371924
5.4450000,2.4384790,-0.69649365E-02,-0.19339682
5.4500000,2.4331104,-0.69415805E-02,-0.19307288
5.4550000,2.4277325,-0.69182607E-02,-0.19274876
5.4600000,2.4223416,-0.68948509E-02,-0.19242304
5.4650000,2.4169417,-0.68714817E-02,-0.19209722
5.4700000,2.4115288,-0.68480202E-02,-0.19176975
5.4750000,2.4061069,-0.68245990E-02,-0.19144219
5.4800000,2.4006729,-0.68011063E-02,-0.19111311
5.4850000,2.3952290,-0.67776174E-02,-0.19078374
5.4900000,2.3897738,-0.67540816E-02,-0.19045306
5.4950000,2.3843086,-0.67305418E-02,-0.19012194
5.5000000,2.3788323,-0.67069605E-02,-0.18978964
5.5050000,2.3733460,-0.66833706E-02,-0.18945682
5.5100000,2.3678490,-0.66597429E-02,-0.18912290
5.5150000,2.3623420,-0.66361034E-02,-0.18878841
5.5200000,2.3568244,-0.66124286E-02,-0.18845288
5.5250000,2.3512970,-0.65887393E-02,-0.18811674
5.5300000,2.3457591,-0.65650167E-02,-0.18777960
5.5350000,2.3402116,-0.65412774E-02,-0.18744184
5.5400000,2.3346538,-0.65175060E-02,-0.18710312
5.5450000,2.3290866,-0.64937200E-02,-0.18676379
5.5500000,2.3235085,-0.64698800E-02,-0.18642338
5.5550000,2.3179222,-0.64460634E-02,-0.18608261
5.5600000,2.3123248,-0.64221707E-02,-0.18574059
5.5650000,2.3067187,-0.63982874E-02,-0.18539821
5.5700000,2.3011026,-0.63743613E-02,-0.18505471
5.5750000,2.2954774,-0.63504233E-02,-0.18471074
5.5800000,2.2898424,-0.63264476E-02,-0.18436576
5.5850000,2.2841985,-0.63024572E-02,-0.18402024
5.5900000,2.2785451,-0.62784320E-02,-0.18367377
5.5950000,2.2728827,-0.62543900E-02,-0.18332673
5.6000000,2.2672110,-0.62303154E-02,-0.18297878
5.6050000,2.2615305,-0.62062229E-02,-0.18263025
5.6100000,2.2558408,-0.61820997E-02,-0.18228084
5.6150000,2.2501424,-0.61579579E-02,-0.18193083
5.6200000,2.2444351,-0.61337872E-02,-0.18157998
5.6250000,2.2387192,-0.61095978E-02,-0.18122851
5.6300000,2.2329945,-0.60853813E-02,-0.18087624
5.6350000,2.2272613,-0.60611463E-02,-0.18052333
5.6400000,2.2215194,-0.60368859E-02,-0.18016965
5.6450000,2.2157693,-0.60126078E-02,-0.17981533
5.6500000,2.2100106,-0.59883060E-02,-0.17946025
5.6550000,2.2042438,-0.59639874E-02,-0.17910454
5.6600000,2.1984686,-0.59396469E-02,-0.17874809
5.6650000,2.1926854,-0.59152908E-02,-0.17839101
5.6700000,2.1868940,-0.58909148E-02,-0.17803320
5.6750000,2.1810947,-0.58665245E-02,-0.17767476
5.6800000,2.1752874,-0.58421163E-02,-0.17731561
5.6850000,2.1694723,-0.58176952E-02,-0.17695584
5.6900000,2.1636494,-0.57932583E-02,-0.17659537
5.6950000,2.1578188,-0.57688101E-02,-0.17623429
5.7000000,2.1519805,-0.57443481E-02,-0.17587252
5.7050000,2.1461347,-0.57198765E-02,-0.17551014
5.7100000,2.1402814,-0.56953932E-02,-0.17514709
5.7150000,2.1344207,-0.56709019E-02,-0.17478343
5.7200000,2.1285526,-0.56464009E-02,-0.17441912
5.7250000,2.1226773,-0.56218936E-02,-0.17405421
5.7300000,2.1167948,-0.55973786E-02,-0.17368865
5.7350000,2.1109052,-0.55728590E-02,-0.17332251
5.7400000,2.1050085,-0.55483335E-02,-0.17295573
5.7450000,2.0991049,-0.55238050E-02,-0.17258837
5.7500000,2.0931943,-0.54992724E-02,-0.17222039
5.7550000,2.0872770,-0.54747383E-02,-0.17185183
5.7600000,2.0813529,-0.54502018E-02,-0.17148266
5.7650000,2.0754222,-0.54256653E-02,-0.17111293
5.7700000,2.0694849,-0.54011278E-02,-0.17074260
5.7750000,2.0635410,-0.53765916E-02,-0.17037171
5.7800000,2.0575907,-0.53520559E-02,-0.17000023
5.7850000,2.0516341,-0.53275226E-02,-0.16962821
5.7900000,2.0456711,-0.53029910E-02,-0.16925561
5.7950000,2.0397020,-0.52784629E-02,-0.16888247
5.8000000,2.0337267,-0.52539376E-02,-0.16850877
5.8050000,2.0277453,-0.52294167E-02,-0.16813453
5.8100000,2.0217580,-0.52048997E-02,-0.16775974
5.8150000,2.0157647,-0.51803878E-02,-0.16738443
5.8200000,2.0097656,-0.51558805E-02,-0.16700858
5.8250000,2.0037608,-0.51313791E-02,-0.16663221
5.8300000,1.9977502,-0.51068830E-02,-0.16625532
5.8350000,1.9917341,-0.50823934E-02,-0.16587792
5.8400000,1.9857124,-0.50579097E-02,-0.16550000
5.8450000,1.9796853,-0.50334329E-02,-0.16512159
5.8500000,1.9736528,-0.50089625E-02,-0.16474267
5.8550000,1.9676150,-0.49844994E-02,-0.16436326
5.8600000,1.9615719,-0.49600431E-02,-0.16398336
5.8650000,1.9555237,-0.49355945E-02,-0.16360299
5.8700000,1.9494704,-0.49111531E-02,-0.16322212
5.8750000,1.9434122,-0.48867196E-02,-0.16284079
5.8800000,1.9373490,-0.48622937E-02,-0.16245899
5.8850000,1.9312809,-0.48378760E-02,-0.16207673
5.8900000,1.9252081,-0.48134661E-02,-0.16169401
5.8950000,1.9191306,-0.47890647E-02,-0.16131084
5.9000000,1.9130485,-0.47646715E-02,-0.16092722
5.9050000,1.9069618,-0.47402871E-02,-0.16054316
5.9100000,1.9008706,-0.47159111E-02,-0.16015866
5.9150000,1.8947751,-0.46915443E-02,-0.15977374
5.9200000,1.8886753,-0.46671863E-02,-0.15938838
5.9250000,1.8825712,-0.46428378E-02,-0.15900261
5.9300000,1.8764630,-0.46184986E-02,-0.15861642
5.9350000,1.8703507,-0.45941692E-02,-0.15822982
5.9400000,1.8642344,-0.45698496E-02,-0.15784282
5.9450000,1.8581141,-0.45455404E-02,-0.15745542
5.9500000,1.8519900,-0.45212415E-02,-0.15706762
5.9550000,1.8458622,-0.44969535E-02,-0.15667944
5.9600000,1.8397306,-0.44726766E-02,-0.15629087
5.9650000,1.8335954,-0.44484111E-02,-0.15590193
5.9700000,1.8274567,-0.44241574E-02,-0.15551261
5.9750000,1.8213145,-0.43999160E-02,-0.15512293
5.9800000,1.8151689,-0.43756871E-02,-0.15473288
5.9850000,1.8090200,-0.43514713E-02,-0.15434248
5.9900000,1.8028679,-0.43272690E-02,-0.15395173
5.9950000,1.7967126,-0.43030806E-02,-0.15356064
6.0000000,1.7905542,-0.42789066E-02,-0.15316920
6.0050000,1.7843928,-0.42547477E-02,-0.15277743
6.0100000,1.7782285,-0.42306042E-02,-0.15238533
6.0150000,1.7720613,-0.42064767E-02,-0.15199291
6.0200000,1.7658914,-0.41823658E-02,-0.15160017
6.0250000,1.7597188,-0.41582721E-02,-0.15120712
6.0300000,1.7535435,-0.41341962E-02,-0.15081376
6.0350000,1.7473657,-0.41101386E-02,-0.15042010
6.0400000,1.7411855,-0.40861000E-02,-0.15002614
6.0450000,1.7350028,-0.40620811E-02,-0.14963189
6.0500000,1.7288179,-0.40380824E-02,-0.14923736
6.0550000,1.7226307,-0.40141046E-02,-0.14884255
6.0600000,1.7164413,-0.39901483E-02,-0.14844747
6.0650000,1.7102499,-0.39662143E-02,-0.14805212
6.0700000,1.7040565,-0.39423032E-02,-0.14765650
6.0750000,1.6978611,-0.39184156E-02,-0.14726063
6.0800000,1.6916639,-0.38945522E-02,-0.14686450
6.0850000,1.6854649,-0.38707137E-02,-0.14646814
6.0900000,1.6792642,-0.38469007E-02,-0.14607153
6.0950000,1.6730620,-0.38231139E-02,-0.14567468
6.1000000,1.6668581,-0.37993539E-02,-0.14527761
6.1050000,1.6606528,-0.37756215E-02,-0.14488031
6.1100000,1.6544461,-0.37519172E-02,-0.14448280
6.1150000,1.6482382,-0.37282417E-02,-0.14408507
6.1200000,1.6420289,-0.37045956E-02,-0.14368714
6.1250000,1.6358186,-0.36809795E-02,-0.14328900
6.1300000,1.6296071,-0.36573941E-02,-0.14289067
6.1350000,1.6233946,-0.36338398E-02,-0.14249216
6.1400000,1.6171813,-0.36103174E-02,-0.14209345
6.1450000,1.6109670,-0.35868274E-02,-0.14169457
6.1500000,1.6047520,-0.35633703E-02,-0.14129552
6.1550000,1.5985363,-0.35399468E-02,-0.14089630
6.1600000,1.5923200,-0.35165572E-02,-0.14049692
6.1650000,1.5861032,-0.34932022E-02,-0.14009738
6.1700000,1.5798859,-0.34698822E-02,-0.13969770
6.1750000,1.5736682,-0.34465978E-02,-0.13929787
6.1800000,1.5674501,-0.34233494E-02,-0.13889790
6.1850000,1.5612319,-0.34001375E-02,-0.13849780
6.1900000,1.5550135,-0.33769625E-02,-0.13809757
6.1950000,1.5487950,-0.33538249E-02,-0.13769722
6.2000000,1.5425765,-0.33307251E-02,-0.13729676
6.2050000,1.5363581,-0.33076634E-02,-0.13689619
6.2100000,1.5301399,-0.32846404E-02,-0.13649551
6.2150000,1.5239218,-0.32616563E-02,-0.13609474
6.2200000,1.5177041,-0.32387116E-02,-0.13569387
6.2250000,1.5114868,-0.32158066E-02,-0.13529292
6.2300000,1.5052699,-0.31929416E-02,-0.13489189
6.2350000,1.4990535,-0.31701171E-02,-0.13449078
6.2400000,1.4928378,-0.31473332E-02,-0.13408960
6.2450000,1.4866227,-0.31245904E-02,-0.13368836
6.2500000,1.4804084,-0.31018889E-02,-0.13328707
6.2550000,1.4741950,-0.30792292E-02,-0.13288572
6.2600000,1.4679824,-0.30566113E-02,-0.13248433
6.2650000,1.4617709,-0.30340357E-02,-0.13208289
6.2700000,1.4555604,-0.30115027E-02,-0.13168143
6.2750000,1.4493510,-0.29890124E-02,-0.13127993
6.2800000,1.4431429,-0.29665652E-02,-0.13087841
6.2850000,1.4369361,-0.29441614E-02,-0.13047688
6.2900000,1.4307306,-0.29218013E-02,-0.13007534
6.2950000,1.4245266,-0.28994850E-02,-0.12967379
6.3000000,1.4183241,-0.28772128E-02,-0.12927224
6.3050000,1.4121232,-0.28549851E-02,-0.12887070
6.3100000,1.4059240,-0.28328021E-02,-0.12846918
6.3150000,1.3997265,-0.28106640E-02,-0.12806767
6.3200000,1.3935308,-0.27885712E-02,-0.12766619
6.3250000,1.3873371,-0.27665238E-02,-0.12726474
6.3300000,1.3811453,-0.27445222E-02,-0.12686332
6.3350000,1.3749556,-0.27225666E-02,-0.12646195
6.3400000,1.3687680,-0.27006573E-02,-0.12606063
6.3450000,1.3625826,-0.26787946E-02,-0.12565936
6.3500000,1.3563995,-0.26569787E-02,-0.12525815
6.3550000,1.3502187,-0.26352099E-02,-0.12485701
6.3600000,1.3440404,-0.26134886E-02,-0.12445594
6.3650000,1.3378645,-0.25918149E-02,-0.12405495
6.3700000,1.3316912,-0.25701893E-02,-0.12365404
6.3750000,1.3255206,-0.25486120E-02,-0.12325323
6.3800000,1.3193527,-0.25270833E-02,-0.12285251
6.3850000,1.3131877,-0.25056035E-02,-0.12245189
6.3900000,1.3070254,-0.24841729E-02,-0.12205138
6.3950000,1.3008662,-0.24627918E-02,-0.12165098
6.4000000,1.2947099,-0.24414607E-02,-0.12125071
6.4050000,1.2885568,-0.24201797E-02,-0.12085056
6.4100000,1.2824068,-0.23989493E-02,-0.12045054
6.4150000,1.2762601,-0.23777698E-02,-0.12005066
6.4200000,1.2701167,-0.23566414E-02,-0.11965092
6.4250000,1.2639767,-0.23355647E-02,-0.11925134
6.4300000,1.2578402,-0.23145398E-02,-0.11885191
6.4350000,1.2517072,-0.22935672E-02,-0.11845264
6.4400000,1.2455778,-0.22726473E-02,-0.11805354
6.4450000,1.2394521,-0.22517803E-02,-0.11765461
6.4500000,1.2333302,-0.22309667E-02,-0.11725587
6.4550000,1.2272121,-0.22102069E-02,-0.11685731
6.4600000,1.2210979,-0.21895011E-02,-0.11645894
6.4650000,1.2149877,-0.21688498E-02,-0.11606077
6.4700000,1.2088816,-0.21482534E-02,-0.11566280
6.4750000,1.2027796,-0.21277122E-02,-0.11526505
6.4800000,1.1966818,-0.21072266E-02,-0.11486751
6.4850000,1.1905883,-0.20867971E-02,-0.11447019
6.4900000,1.1844991,-0.20664239E-02,-0.11407310
6.4950000,1.1784143,-0.20461075E-02,-0.11367624
6.5000000,1.1723341,-0.20258482E-02,-0.11327963
6.5050000,1.1662584,-0.20056466E-02,-0.11288326
6.5100000,1.1601873,-0.19855028E-02,-0.11248714
6.5150000,1.1541209,-0.19654174E-02,-0.11209128
6.5200000,1.1480594,-0.19453907E-02,-0.11169569
6.5250000,1.1420027,-0.19254231E-02,-0.11130036
6.5300000,1.1359509,-0.19055149E-02,-0.11090531
6.5350000,1.1299041,-0.18856667E-02,-0.11051055
6.5400000,1.1238624,-0.18658786E-02,-0.11011607
6.5450000,1.1178258,-0.18461512E-02,-0.10972189
6.5500000,1.1117944,-0.18264848E-02,-0.10932800
6.5550000,1.1057684,-0.18068798E-02,-0.10893442
6.5600000,1.0997477,-0.17873366E-02,-0.10854116
6.5650000,1.0937324,-0.17678554E-02,-0.10814821
6.5700000,1.0877226,-0.17484368E-02,-0.10775559
6.5750000,1.0817183,-0.17290810E-02,-0.10736330
6.5800000,1.0757198,-0.17097884E-02,-0.10697135
6.5850000,1.0697269,-0.16905594E-02,-0.10657973
6.5900000,1.0637398,-0.16713943E-02,-0.10618847
6.5950000,1.0577586,-0.16522936E-02,-0.10579756
6.6000000,1.0517832,-0.16332574E-02,-0.10540701
6.6050000,1.0458139,-0.16142862E-02,-0.10501683
6.6100000,1.0398506,-0.15953803E-02,-0.10462702
6.6150000,1.0338935,-0.15765400E-02,-0.10423759
6.6200000,1.0279426,-0.15577657E-02,-0.10384854
6.6250000,1.0219979,-0.15390578E-02,-0.10345988
6.6300000,1.0160596,-0.15204164E-02,-0.10307162
6.6350000,1.0101277,-0.15018420E-02,-0.10268377
6.6400000,1.0042023,-0.14833348E-02,-0.10229632
6.6450000,0.99828338,-0.14648952E-02,-0.10190928
6.6500000,0.99237112,-0.14465235E-02,-0.10152267
6.6550000,0.98646554,-0.14282199E-02,-0.10113648
6.6600000,0.98056671,-0.14099848E-02,-0.10075073
6.6650000,0.97467471,-0.13918185E-02,-0.10036541
6.6700000,0.96878960,-0.13737212E-02,-0.99980541E-01
6.6750000,0.96291145,-0.13556933E-02,-0.99596120E-01
6.6800000,0.95704033,-0.13377350E-02,-0.99212155E-01
6.6850000,0.95117630,-0.13198465E-02,-0.98828653E-01
6.6900000,0.94531944,-0.13020283E-02,-0.98445619E-01
6.6950000,0.93946981,-0.12842805E-02,-0.98063059E-01
6.7000000,0.93362748,-0.12666034E-02,-0.97680979E-01
6.7050000,0.92779251,-0.12489973E-02,-0.97299385E-01
6.7100000,0.92196498,-0.12314625E-02,-0.96918284E-01
6.7150000,0.91614495,-0.12139991E-02,-0.96537680E-01
6.7200000,0.91033248,-0.11966075E-02,-0.96157580E-01
6.7250000,0.90452765,-0.11792879E-02,-0.95777990E-01
6.7300000,0.89873052,-0.11620406E-02,-0.95398916E-01
6.7350000,0.89294115,-0.11448658E-02,-0.95020363E-01
6.7400000,0.88715962,-0.11277637E-02,-0.94642338E-01
6.7450000,0.88138599,-0.11107346E-02,-0.94264846E-01
6.7500000,0.87562033,-0.10937788E-02,-0.93887894E-01
6.7550000,0.86986269,-0.10768964E-02,-0.93511486E-01
6.7600000,0.86411315,-0.10600877E-02,-0.93135630E-01
6.7650000,0.85837178,-0.10433530E-02,-0.92760330E-01
6.7700000,0.85263863,-0.10266924E-02,-0.92385593E-01
6.7750000,0.84691377,-0.10101063E-02,-0.92011425E-01
6.7800000,0.84119727,-0.99359481E-03,-0.91637831E-01
6.7850000,0.83548920,-0.97715819E-03,-0.91264817E-01
6.7900000,0.82978961,-0.96079667E-03,-0.90892389E-01
6.7950000,0.82409857,-0.94451049E-03,-0.90520553E-01
6.8000000,0.81841614,-0.92829986E-03,-0.90149314E-01
6.8050000,0.81274240,-0.91216503E-03,-0.89778679E-01
6.8100000,0.80707740,-0.89610620E-03,-0.89408653E-01
6.8150000,0.80142121,-0.88012362E-03,-0.89039242E-01
6.8200000,0.79577389,-0.86421751E-03,-0.88670451E-01
6.8250000,0.79013550,-0.84838810E-03,-0.88302287E-01
6.8300000,0.78450611,-0.83263561E-03,-0.87934755E-01
6.8350000,0.77888578,-0.81696028E-03,-0.87567861E-01
6.8400000,0.77327458,-0.80136232E-03,-0.87201610E-01
6.8450000,0.76767256,-0.78584198E-03,-0.86836008E-01
6.8500000,0.76207979,-0.77039949E-03,-0.86471062E-01
6.8550000,0.75649633,-0.75503507E-03,-0.86106775E-01
6.8600000,0.75092225,-0.73974895E-03,-0.85743155E-01
6.8650000,0.74535760,-0.72454138E-03,-0.85380207E-01
6.8700000,0.73980244,-0.70941259E-03,-0.85017936E-01
6.8750000,0.73425685,-0.69436281E-03,-0.84656348E-01
6.8800000,0.72872087,-0.67939228E-03,-0.84295449E-01
6.8850000,0.72319458,-0.66450125E-03,-0.83935245E-01
6.8900000,0.71767803,-0.64968996E-03,-0.83575740E-01
6.8950000,0.71217128,-0.63495865E-03,-0.83216940E-01
6.9000000,0.70667439,-0.62030756E-03,-0.82858851E-01
6.9050000,0.70118743,-0.60573696E-03,-0.82501479E-01
6.9100000,0.69571045,-0.59124709E-03,-0.82144828E-01
6.9150000,0.69024352,-0.57683820E-03,-0.81788905E-01
6.9200000,0.68478669,-0.56251056E-03,-0.81433715E-01
6.9250000,0.67934003,-0.54826442E-03,-0.81079263E-01
6.9300000,0.67390358,-0.53410004E-03,-0.80725555E-01
6.9350000,0.66847742,-0.52001770E-03,-0.80372596E-01
6.9400000,0.66306161,-0.50601766E-03,-0.80020391E-01
6.9450000,0.65765619,-0.49210020E-03,-0.79668947E-01
6.9500000,0.65226123,-0.47826559E-03,-0.79318268E-01
6.9550000,0.64687679,-0.46451411E-03,-0.78968359E-01
6.9600000,0.64150293,-0.45084606E-03,-0.78619227E-01
6.9650000,0.63613970,-0.43726171E-03,-0.78270875E-01
6.9700000,0.63078716,-0.42376135E-03,-0.77923311E-01
6.9750000,0.62544537,-0.41034530E-03,-0.77576538E-01
6.9800000,0.62011438,-0.39701383E-03,-0.77230562E-01
6.9850000,0.61479426,-0.38376728E-03,-0.76885389E-01
6.9900000,0.60948507,-0.37060593E-03,-0.76541023E-01
6.9950000,0.60418684,-0.35753011E-03,-0.76197470E-01
7.0000000,0.59889966,-0.34454014E-03,-0.75854734E-01
7.0050000,0.59362356,-0.33163634E-03,-0.75512822E-01
7.0100000,0.58835861,-0.31881905E-03,-0.75171738E-01
7.0150000,0.58310487,-0.30608859E-03,-0.74831486E-01
7.0200000,0.57786238,-0.29344532E-03,-0.74492074E-01
7.0250000,0.57263121,-0.28088958E-03,-0.74153504E-01
7.0300000,0.56741140,-0.26842172E-03,-0.73815782E-01
7.0350000,0.56220302,-0.25604210E-03,-0.73478914E-01
7.0400000,0.55700612,-0.24375109E-03,-0.73142904E-01
7.0450000,0.55182076,-0.23154906E-03,-0.72807758E-01
7.0500000,0.54664698,-0.21943639E-03,-0.72473479E-01
7.0550000,0.54148484,-0.20741347E-03,-0.72140073E-01
7.0600000,0.53633440,-0.19548069E-03,-0.71807545E-01
7.0650000,0.53119571,-0.18363845E-03,-0.71475900E-01
7.0700000,0.52606883,-0.17188716E-03,-0.71145142E-01
7.0750000,0.52095380,-0.16022723E-03,-0.70815276E-01
7.0800000,0.51585068,-0.14865909E-03,-0.70486307E-01
7.0850000,0.51075953,-0.13718318E-03,-0.70158240E-01
7.0900000,0.50568039,-0.12579993E-03,-0.69831079E-01
7.0950000,0.50061331,-0.11450978E-03,-0.69504829E-01
7.1000000,0.49555836,-0.10331321E-03,-0.69179495E-01
7.1050000,0.49051558,-0.92210673E-04,-0.68855081E-01
7.1100000,0.48548503,-0.81202649E-04,-0.68531591E-01
7.1150000,0.48046675,-0.70289625E-04,-0.68209031E-01
7.1200000,0.47546079,-0.59472097E-04,-0.67887405E-01
7.1250000,0.47046722,-0.48750570E-04,-0.67566716E-01
7.1300000,0.46548607,-0.38125563E-04,-0.67246971E-01
7.1350000,0.46051740,-0.27597603E-04,-0.66928172E-01
7.1400000,0.45556126,-0.17167228E-04,-0.66610324E-01
7.1450000,0.45061770,-0.68349891E-05,-0.66293433E-01
7.1500000,0.44568677,0.33985529E-05,-0.65977501E-01
7.1550000,0.44076851,0.13532824E-04,-0.65662533E-01
7.1600000,0.43586299,0.23567239E-04,-0.65348533E-01
7.1650000,0.43097024,0.33501198E-04,-0.65035507E-01
7.1700000,0.42609032,0.43334090E-04,-0.64723456E-01
7.1750000,0.42122327,0.53065292E-04,-0.64412387E-01
7.1800000,0.41636914,0.62694164E-04,-0.64102302E-01
7.1850000,0.41152799,0.72220054E-04,-0.63793206E-01
7.1900000,0.40669985,0.81642296E-04,-0.63485102E-01
7.1950000,0.40188479,0.90960209E-04,-0.63177996E-01
7.2000000,0.39708283,0.10017310E-03,-0.62871889E-01
7.2050000,0.39229404,0.10928025E-03,-0.62566787E-01
7.2100000,0.38751845,0.11828093E-03,-0.62262694E-01
7.2150000,0.38275612,0.12717441E-03,-0.61959612E-01
7.2200000,0.37800709,0.13595992E-03,-0.61657545E-01
7.2250000,0.37327141,0.14463669E-03,-0.61356498E-01
7.2300000,0.36854912,0.15320392E-03,-0.61056474E-01
7.2350000,0.36384027,0.16166079E-03,-0.60757476E-01
7.2400000,0.35914490,0.17000649E-03,-0.60459508E-01
7.2450000,0.35446306,0.17824015E-03,-0.60162574E-01
7.2500000,0.34979480,0.18636091E-03,-0.59866676E-01
7.2550000,0.34514015,0.19436789E-03,-0.59571818E-01
7.2600000,0.34049917,0.20226017E-03,-0.59278004E-01
7.2650000,0.33587190,0.21003682E-03,-0.58985237E-01
7.2700000,0.33125837,0.21769691E-03,-0.58693519E-01
7.2750000,0.32665865,0.22523945E-03,-0.58402854E-01
7.2800000,0.32207276,0.23266346E-03,-0.58113246E-01
7.2850000,0.31750075,0.23996791E-03,-0.57824697E-01
7.2900000,0.31294266,0.24715178E-03,-0.57537210E-01
7.2950000,0.30839854,0.25421400E-03,-0.57250788E-01
7.3000000,0.30386843,0.26115349E-03,-0.56965434E-01
7.3050000,0.29935237,0.26796913E-03,-0.56681151E-01
7.3100000,0.29485040,0.27465980E-03,-0.56397942E-01
7.3150000,0.29036257,0.28122433E-03,-0.56115809E-01
7.3200000,0.28588891,0.28766154E-03,-0.55834754E-01
7.3250000,0.28142947,0.29397021E-03,-0.55554782E-01
7.3300000,0.27698428,0.30014911E-03,-0.55275893E-01
7.3350000,0.27255339,0.30619698E-03,-0.54998090E-01
7.3400000,0.26813684,0.31211251E-03,-0.54721377E-01
7.3450000,0.26373467,0.31789439E-03,-0.54445754E-01
7.3500000,0.25934691,0.32354126E-03,-0.54171225E-01
7.3550000,0.25497360,0.32905174E-03,-0.53897792E-01
7.3600000,0.25061480,0.33442441E-03,-0.53625456E-01
7.3650000,0.24627052,0.33965785E-03,-0.53354219E-01
7.3700000,0.24194082,0.34475056E-03,-0.53084085E-01
7.3750000,0.23762572,0.34970105E-03,-0.52815054E-01
7.3800000,0.23332528,0.35450777E-03,-0.52547128E-01
7.3850000,0.22903952,0.35916916E-03,-0.52280309E-01
7.3900000,0.22476848,0.36368361E-03,-0.52014599E-01
7.3950000,0.22051220,0.36804947E-03,-0.51750000E-01
7.4000000,0.21627072,0.37226508E-03,-0.51486512E-01
7.4050000,0.21204407,0.37632871E-03,-0.51224137E-01
7.4100000,0.20783228,0.38023864E-03,-0.50962878E-01
7.4150000,0.20363540,0.38399307E-03,-0.50702734E-01
7.4200000,0.19945347,0.38759018E-03,-0.50443707E-01
7.4250000,0.19528650,0.39102812E-03,-0.50185798E-01
7.4300000,0.19113454,0.39430499E-03,-0.49929009E-01
7.4350000,0.18699763,0.39741886E-03,-0.49673339E-01
7.4400000,0.18287580,0.40036774E-03,-0.49418791E-01
7.4450000,0.17876908,0.40314964E-03,-0.49165364E-01
7.4500000,0.17467750,0.40576248E-03,-0.48913060E-01
7.4550000,0.17060110,0.40820419E-03,-0.48661878E-01
7.4600000,0.16653992,0.41047261E-03,-0.48411820E-01
7.4650000,0.16249397,0.41256558E-03,-0.48162886E-01
7.4700000,0.15846330,0.41448087E-03,-0.47915075E-01
7.4750000,0.15444794,0.41621621E-03,-0.47668389E-01
7.4800000,0.15044792,0.41776930E-03,-0.47422826E-01
7.4850000,0.14646327,0.41913778E-03,-0.47178388E-01
7.4900000,0.14249402,0.42031926E-03,-0.46935074E-01
7.4950000,0.13854021,0.42131130E-03,-0.46692884E-01
7.5000000,0.13460185,0.42211140E-03,-0.46451816E-01
7.5050000,0.13067898,0.42271705E-03,-0.46211872E-01
7.5100000,0.12677164,0.42312565E-03,-0.45973050E-01
7.5150000,0.12287984,0.42333458E-03,-0.45735350E-01
7.5200000,0.11900362,0.42334117E-03,-0.45498770E-01
7.5250000,0.11514301,0.42314270E-03,-0.45263310E-01
7.5300000,0.11129803,0.42273641E-03,-0.45028968E-01
7.5350000,0.10746871,0.42211947E-03,-0.44795744E-01
7.5400000,0.10365508,0.42128903E-03,-0.44563636E-01
7.5450000,0.99857158E-01,0.42024218E-03,-0.44332643E-01
7.5500000,0.96074979E-01,0.41897595E-03,-0.44102763E-01
7.5550000,0.92308566E-01,0.41748733E-03,-0.43873994E-01
7.5600000,0.88557943E-01,0.41577328E-03,-0.43646334E-01
7.5650000,0.84823135E-01,0.41383069E-03,-0.43419782E-01
7.5700000,0.81104165E-01,0.41165639E-03,-0.43194336E-01
7.5750000,0.77401059E-01,0.40924719E-03,-0.42969992E-01
7.5800000,0.73713839E-01,0.40659984E-03,-0.42746749E-01
7.5850000,0.70042527E-01,0.40371104E-03,-0.42524604E-01
7.5900000,0.66387145E-01,0.40057744E-03,-0.42303555E-01
7.5950000,0.62747717E-01,0.39719563E-03,-0.42083597E-01
7.6000000,0.59124261E-01,0.39356219E-03,-0.41864729E-01
7.6050000,0.55516800E-01,0.38967360E-03,-0.41646947E-01
7.6100000,0.51925352E-01,0.38552635E-03,-0.41430248E-01
7.6150000,0.48349938E-01,0.38111682E-03,-0.41214628E-01
7.6200000,0.44790576E-01,0.37644141E-03,-0.41000083E-01
7.6250000,0.41247284E-01,0.37149642E-03,-0.40786610E-01
7.6300000,0.37720080E-01,0.36627813E-03,-0.40574204E-01
7.6350000,0.34208981E-01,0.36078277E-03,-0.40362861E-01
7.6400000,0.30714003E-01,0.35500654E-03,-0.40152577E-01
7.6450000,0.27235162E-01,0.34894557E-03,-0.39943347E-01
7.6500000,0.23772473E-01,0.34259597E-03,-0.39735166E-01
7.6550000,0.20325949E-01,0.33595381E-03,-0.39528029E-01
7.6600000,0.16895605E-01,0.32901510E-03,-0.39321931E-01
7.6650000,0.13481453E-01,0.32177582E-03,-0.39116867E-01
7.6700000,0.10083505E-01,0.31423194E-03,-0.38912831E-01
7.6750000,0.67017729E-02,0.30637936E-03,-0.38709816E-01
7.6800000,0.33362660E-02,0.29821395E-03,-0.38507817E-01
7.6850000,-0.13005826E-04,0.28973157E-03,-0.38306828E-01
7.6900000,-0.33460338E-02,0.28092802E-03,-0.38106841E-01
7.6950000,-0.66628103E-02,0.27179910E-03,-0.37907851E-01
7.7000000,-0.99633285E-02,0.26234055E-03,-0.37709850E-01
7.7050000,-0.13247582E-01,0.25254813E-03,-0.37512831E-01
7.7100000,-0.16515567E-01,0.24241754E-03,-0.37316786E-01
7.7150000,-0.19767279E-01,0.23194446E-03,-0.37121708E-01
7.7200000,-0.23002714E-01,0.22112459E-03,-0.36927588E-01
7.7250000,-0.26221872E-01,0.20995357E-03,-0.36734419E-01
7.7300000,-0.29424752E-01,0.19842705E-03,-0.36542191E-01
7.7350000,-0.32611354E-01,0.18654068E-03,-0.36350896E-01
7.7400000,-0.35781679E-01,0.17429008E-03,-0.36160525E-01
7.7450000,-0.38935731E-01,0.16167090E-03,-0.35971068E-01
7.7500000,-0.42073513E-01,0.14867875E-03,-0.35782515E-01
7.7550000,-0.45195031E-01,0.13530928E-03,-0.35594858E-01
7.7600000,-0.48300292E-01,0.12155813E-03,-0.35408084E-01
7.7650000,-0.51389304E-01,0.10742097E-03,-0.35222184E-01
7.7700000,-0.54462077E-01,0.92893452E-04,-0.35037147E-01
7.7750000,-0.57518620E-01,0.77971286E-04,-0.34852961E-01
7.7800000,-0.60558948E-01,0.62650190E-04,-0.34669615E-01
7.7850000,-0.63583073E-01,0.46925916E-04,-0.34487097E-01
7.7900000,-0.66591012E-01,0.30794248E-04,-0.34305395E-01
7.7950000,-0.69582782E-01,0.14251015E-04,-0.34124495E-01
7.8000000,-0.72558402E-01,-0.27079104E-05,-0.33944385E-01
7.8050000,-0.75517893E-01,-0.20086604E-04,-0.33765052E-01
7.8100000,-0.78461278E-01,-0.37889083E-04,-0.33586481E-01
7.8150000,-0.81388581E-01,-0.56119304E-04,-0.33408659E-01
7.8200000,-0.84299829E-01,-0.74781150E-04,-0.33231571E-01
7.8250000,-0.87195050E-01,-0.93878431E-04,-0.33055202E-01
7.8300000,-0.90074276E-01,-0.11341487E-03,-0.32879537E-01
7.8350000,-0.92937538E-01,-0.13339411E-03,-0.32704560E-01
7.8400000,-0.95784873E-01,-0.15381968E-03,-0.32530255E-01
7.8450000,-0.98616316E-01,-0.17469502E-03,-0.32356605E-01
7.8500000,-0.10143191,-0.19602345E-03,-0.32183593E-01
7.8550000,-0.10423169,-0.21780816E-03,-0.32011202E-01
7.8600000,-0.10701571,-0.24005224E-03,-0.31839413E-01
7.8650000,-0.10978402,-0.26275862E-03,-0.31668209E-01
7.8700000,-0.11253665,-0.28593008E-03,-0.31497569E-01
7.8750000,-0.11527368,-0.30956926E-03,-0.31327476E-01
7.8800000,-0.11799514,-0.33367863E-03,-0.31157909E-01
7.8850000,-0.12070111,-0.35826048E-03,-0.30988847E-01
7.8900000,-0.12339163,-0.38331693E-03,-0.30820270E-01
7.8950000,-0.12606678,-0.40884989E-03,-0.30652156E-01
7.9000000,-0.12872663,-0.43486107E-03,-0.30484484E-01
7.9050000,-0.13137124,-0.46135197E-03,-0.30317231E-01
7.9100000,-0.13400070,-0.48832387E-03,-0.30150373E-01
7.9150000,-0.13661507,-0.51577779E-03,-0.29983888E-01
7.9200000,-0.13921444,-0.54371453E-03,-0.29817751E-01
7.9250000,-0.14179890,-0.57213461E-03,-0.29651937E-01
7.9300000,-0.14436853,-0.60103828E-03,-0.29486421E-01
7.9350000,-0.14692343,-0.63042551E-03,-0.29321178E-01
7.9400000,-0.14946369,-0.66029597E-03,-0.29156180E-01
7.9450000,-0.15198942,-0.69064902E-03,-0.28991401E-01
7.9500000,-0.15450072,-0.72148370E-03,-0.28826813E-01
7.9550000,-0.15699771,-0.75279870E-03,-0.28662388E-01
7.9600000,-0.15948049,-0.78459238E-03,-0.28498097E-01
7.9650000,-0.16194919,-0.81686272E-03,-0.28333910E-01
7.9700000,-0.16440393,-0.84960732E-03,-0.28169797E-01
7.9750000,-0.16684483,-0.88282340E-03,-0.28005727E-01
7.9800000,-0.16927204,-0.91650776E-03,-0.27841670E-01
7.9850000,-0.17168569,-0.95065678E-03,-0.27677592E-01
7.9900000,-0.17408593,-0.98526641E-03,-0.27513461E-01
7.9950000,-0.17647289,-0.10203321E-02,-0.27349244E-01
8.0000000,-0.17884675,-0.10558490E-02,-0.27184906E-01
8.0050000,-0.18120766,-0.10918115E-02,-0.27020413E-01


==> data/unsteady-sfem.csv <==
itt,area,Fx,Fy,Fz,Cd,Cl
0.0,  0.6440137386493E-01,    0.1153146148137E-02,    -0.8799072333885E-05,    -0.2642017207112E-06,    0.112502063233,    -0.000858446081355
0.01,  0.6440137386493E-01,    0.1728530968094E-02,    -0.1873114457552E-04,    -0.9429052135573E-06,    0.168637167619,    -0.00182742873908
0.02,  0.6440137386493E-01,    0.1983124843522E-02,    -0.3440962427594E-04,    0.2783206508190E-06,    0.19347559449,    -0.00335703651473
0.03,  0.6440137386493E-01,    0.1701501463125E-02,    0.1689650117901E-04,    -0.3816685526454E-06,    0.166000142744,    0.00164843913942
0.04,  0.6440137386493E-01,    0.1644073942897E-02,    -0.1568386545904E-05,    0.2822065808904E-06,    0.160397457844,    -0.000153013321552
0.05,  0.6440137386493E-01,    0.1821153822932E-02,    -0.2727912754288E-05,    -0.6095839943422E-07,    0.177673543701,    -0.000266137829687
0.06,  0.6440137386493E-01,    0.2081936931842E-02,    -0.2145394663263E-04,    0.1356068424077E-06,    0.203115798228,    -0.00209306796416
0.07,  0.6440137386493E-01,    0.2163059835718E-02,    0.4757146014230E-05,    0.4831154062488E-07,    0.211030227875,    0.000464111806266
0.08,  0.6440137386493E-01,    0.2180578769716E-02,    0.7769310125111E-07,    0.1599719937151E-06,    0.212739392167,    7.57981475621e-06
0.09,  0.6440137386493E-01,    0.2205459143851E-02,    -0.1546430631673E-05,    0.2003387720641E-06,    0.215166745742,    -0.000150871281139
0.1,  0.6440137386493E-01,    0.2256111852157E-02,    0.1014759693642E-05,    0.3052897152407E-06,    0.220108473381,    9.90009457212e-05
0.11,  0.6440137386493E-01,    0.2314496472192E-02,    0.6366178429111E-05,    0.4008563180179E-06,    0.225804533872,    0.00062109057845
0.12,  0.6440137386493E-01,    0.2375373478025E-02,    -0.1727364519167E-05,    0.5229431104185E-06,    0.231743753954,    -0.000168523367724
0.13,  0.6440137386493E-01,    0.2421087157333E-02,    -0.1932630099207E-05,    0.6654685659306E-06,    0.236203625106,    -0.000188549277971
0.14,  0.6440137386493E-01,    0.2465982694703E-02,    0.1053422502758E-05,    0.8244104508662E-06,    0.240583677532,    0.000102772927098
0.15,  0.6440137386493E-01,    0.2508311592193E-02,    -0.3035066434981E-07,    0.9992290313495E-06,    0.244713326068,    -2.96104042437e-06
0.16,  0.6440137386493E-01,    0.2553427777078E-02,    -0.9192087653646E-06,    0.1191675187563E-05,    0.249114905081,    -8.9678903938e-05
0.17,  0.6440137386493E-01,    0.2599309780451E-02,    -0.1381082721503E-05,    0.1403848484250E-05,    0.253591198093,    -0.000134739777708
0.18,  0.6440137386493E-01,    0.2643930891022E-02,    -0.1258798749825E-05,    0.1638884614509E-05,    0.257944477173,    -0.000122809634129
0.19,  0.6440137386493E-01,    0.2686593905205E-02,    -0.1580698296571E-05,    0.1896916895001E-05,    0.262106722459,    -0.000154214467958
0.2,  0.6440137386493E-01,    0.2727919880320E-02,    -0.1592726500502E-05,    0.2177788417184E-05,    0.266138524909,    -0.000155387951268
0.21,  0.6440137386493E-01,    0.2768716506539E-02,    -0.1538398798375E-05,    0.2480419794132E-05,    0.270118683565,    -0.000150087687646
0.22,  0.6440137386493E-01,    0.2809739902635E-02,    -0.1708337583416E-05,    0.2806330828419E-05,    0.274120966111,    -0.000166667081309
0.23,  0.6440137386493E-01,    0.2850868400226E-02,    -0.1964529345930E-05,    0.3156246433267E-05,    0.278133502461,    -0.000191661399603
0.24,  0.6440137386493E-01,    0.2891746579674E-02,    -0.2131297587410E-05,    0.3530967134016E-05,    0.282121617529,    -0.000207931471942
0.25,  0.6440137386493E-01,    0.2932131472752E-02,    -0.2195327478303E-05,    0.3930965654350E-05,    0.286061607098,    -0.000214178290566
0.26,  0.6440137386493E-01,    0.2972060049230E-02,    -0.2083016384734E-05,    0.4356590438821E-05,    0.289957077974,    -0.000203221110706
0.27,  0.6440137386493E-01,    0.3011773280814E-02,    -0.1885923787687E-05,    0.4808109777593E-05,    0.293831539592,    -0.000183992564652
0.28,  0.6440137386493E-01,    0.3051498328623E-02,    -0.1711271153150E-05,    0.5285690059452E-05,    0.297707154012,    -0.000166953283234
0.29,  0.6440137386493E-01,    0.3091322786437E-02,    -0.1604480010227E-05,    0.5789592560424E-05,    0.301592466969,    -0.000156534635144
0.3,  0.6440137386493E-01,    0.3131202303221E-02,    -0.1510842311623E-05,    0.6320110307666E-05,    0.305483151534,    -0.000147399249914
0.31,  0.6440137386493E-01,    0.3171103486531E-02,    -0.1356723842137E-05,    0.6877425037576E-05,    0.309375949905,    -0.000132363301672
0.32,  0.6440137386493E-01,    0.3211052479878E-02,    -0.1139123316365E-05,    0.7461593611450E-05,    0.313273412671,    -0.000111133982084
0.33,  0.6440137386493E-01,    0.3251124305871E-02,    -0.9000086155821E-06,    0.8072529136189E-05,    0.317182859109,    -8.78057185934e-05
0.34,  0.6440137386493E-01,    0.3291405450586E-02,    -0.6730268439746E-06,    0.8710119197907E-05,    0.321112726886,    -6.56611555097e-05
0.35,  0.6440137386493E-01,    0.3331929278120E-02,    -0.4726936330222E-06,    0.9374215666697E-05,    0.325066271036,    -4.61164520022e-05
0.36,  0.6440137386493E-01,    0.3372721287128E-02,    -0.2817765893306E-06,    0.1006460752217E-04,    0.329045979232,    -2.74903989591e-05
0.37,  0.6440137386493E-01,    0.3413804729885E-02,    -0.8010167849674E-07,    0.1078099304350E-04,    0.333054119989,    -7.81479790212e-06
0.38,  0.6440137386493E-01,    0.3455214834050E-02,    0.1289631744780E-06,    0.1152294791323E-04,    0.337094130151,    1.25817731198e-05
0.39,  0.6440137386493E-01,    0.3496995880243E-02,    0.3387943508289E-06,    0.1228995863433E-04,    0.34117032978,    3.30531073979e-05
0.4,  0.6440137386493E-01,    0.3539186617284E-02,    0.5474789258487E-06,    0.1308143747325E-04,    0.345286499247,    5.34125781316e-05
0.41,  0.6440137386493E-01,    0.3581817109267E-02,    0.7573970496159E-06,    0.1389669663241E-04,    0.349445571636,    7.38923950845e-05
0.42,  0.6440137386493E-01,    0.3624920811624E-02,    0.9730336304210E-06,    0.1473497097157E-04,    0.35365081089,    9.4930110285e-05
0.43,  0.6440137386493E-01,    0.3668529055076E-02,    0.1196374604013E-05,    0.1559537048211E-04,    0.357905273666,    0.000116719473562
0.44,  0.6440137386493E-01,    0.3712672196290E-02,    0.1427681532615E-05,    0.1647691113296E-04,    0.362211921589,    0.000139286003182
0.45,  0.6440137386493E-01,    0.3757381481618E-02,    0.1668066432405E-05,    0.1737852203221E-04,    0.366573803085,    0.000162738188527
0.46,  0.6440137386493E-01,    0.3802684269437E-02,    0.1919299373435E-05,    0.1829902377667E-04,    0.370993587262,    0.00018724871936
0.47,  0.6440137386493E-01,    0.3848606485551E-02,    0.2183165913650E-05,    0.1923713979498E-04,    0.375473803468,    0.000212991796454
0.48,  0.6440137386493E-01,    0.3895173208722E-02,    0.2460880886455E-05,    0.2019149744124E-04,    0.380016898412,    0.000240085940142
0.49,  0.6440137386493E-01,    0.3942408180112E-02,    0.2754476476593E-05,    0.2116062478499E-04,    0.384625188304,    0.000268729412351
0.5,  0.6440137386493E-01,    0.3990331780861E-02,    0.3064431812924E-05,    0.2214295387022E-04,    0.389300661547,    0.000298968957358
0.51,  0.6440137386493E-01,    0.4038963008134E-02,    0.3392121817386E-05,    0.2313683019007E-04,    0.394045171525,    0.000330938713891
0.52,  0.6440137386493E-01,    0.4088320132839E-02,    0.3738667476929E-05,    0.2414051983780E-04,    0.398860500765,    0.00036474804653
0.53,  0.6440137386493E-01,    0.4138419236861E-02,    0.4103469936944E-05,    0.2515218652867E-04,    0.40374821823,    0.000400338530434
0.54,  0.6440137386493E-01,    0.4189271799539E-02,    0.4489543664242E-05,    0.2616995480261E-04,    0.408709443857,    0.000438004259926
0.55,  0.6440137386493E-01,    0.4240892935920E-02,    0.4896233703540E-05,    0.2719182783460E-04,    0.413745652285,    0.000477681336931
0.56,  0.6440137386493E-01,    0.4293290333845E-02,    0.5322619015456E-05,    0.2821577201098E-04,    0.418857593546,    0.000519279903947
0.57,  0.6440137386493E-01,    0.4346471453492E-02,    0.5770178031939E-05,    0.2923969703143E-04,    0.424045995463,    0.000562944198238
0.58,  0.6440137386493E-01,    0.4400442916510E-02,    0.6238699557782E-05,    0.3026143979165E-04,    0.42931150405,    0.000608653615393
0.59,  0.6440137386493E-01,    0.4455208342661E-02,    0.6726736740806E-05,    0.3127880763420E-04,    0.434654472455,    0.000656266999103
0.6,  0.6440137386493E-01,    0.4510769968837E-02,    0.7233787178429E-05,    0.3228956551571E-04,    0.440075118911,    0.000705735334481
0.61,  0.6440137386493E-01,    0.4567127856978E-02,    0.7758884524688E-05,    0.3329145073378E-04,    0.445573449461,    0.000756964343872
0.62,  0.6440137386493E-01,    0.4624280821986E-02,    0.8301366401621E-05,    0.3428217557617E-04,    0.451149348486,    0.000809889405036
0.63,  0.6440137386493E-01,    0.4682226028893E-02,    0.8860456550542E-05,    0.3525943566339E-04,    0.456802539404,    0.000864434785419
0.64,  0.6440137386493E-01,    0.4740958126245E-02,    0.9436408950222E-05,    0.3622091327490E-04,    0.462532500121,    0.000920625263436
0.65,  0.6440137386493E-01,    0.4800470332621E-02,    0.1003047502735E-04,    0.3716431485945E-04,    0.468338569036,    0.000978582929498
0.66,  0.6440137386493E-01,    0.4860758506916E-02,    0.1063801773006E-04,    0.3808732925813E-04,    0.474220342138,    0.0010378553883
0.67,  0.6440137386493E-01,    0.4921811604094E-02,    0.1125859262301E-04,    0.3898769153201E-04,    0.480176741863,    0.00109839928029
0.68,  0.6440137386493E-01,    0.4983620579715E-02,    0.1188937288997E-04,    0.3986312785812E-04,    0.486206885826,    0.00115993881853
0.69,  0.6440137386493E-01,    0.5046171819301E-02,    0.1253353841004E-04,    0.4071143511728E-04,    0.492309445785,    0.00122278423513
0.7,  0.6440137386493E-01,    0.5109456357354E-02,    0.1318759892394E-04,    0.4153038328896E-04,    0.498483547059,    0.00128659501697
0.71,  0.6440137386493E-01,    0.5173461392099E-02,    0.1385220648807E-04,    0.4231783760553E-04,    0.504727940693,    0.00135143477932
0.72,  0.6440137386493E-01,    0.5238175834797E-02,    0.1452304520015E-04,    0.4307167627674E-04,    0.511041544858,    0.00141688245855
0.73,  0.6440137386493E-01,    0.5303586602107E-02,    0.1520001870860E-04,    0.4378979781378E-04,    0.517423083132,    0.0014829286545
0.74,  0.6440137386493E-01,    0.5369677606717E-02,    0.1588260893061E-04,    0.4447019106940E-04,    0.523870986021,    0.0015495228225
0.75,  0.6440137386493E-01,    0.5436435600423E-02,    0.1656929072142E-04,    0.4511093292944E-04,    0.530383961017,    0.00161651616794
0.76,  0.6440137386493E-01,    0.5503846721619E-02,    0.1725819878269E-04,    0.4571010657230E-04,    0.536960655768,    0.00168372671051
0.77,  0.6440137386493E-01,    0.5571898908622E-02,    0.1794792134252E-04,    0.4626573513410E-04,    0.543599893524,    0.00175101671634
0.78,  0.6440137386493E-01,    0.5640578145999E-02,    0.1863706244507E-04,    0.4677601989722E-04,    0.550300306927,    0.00181824999464
0.79,  0.6440137386493E-01,    0.5709871014767E-02,    0.1932368107639E-04,    0.4723915041577E-04,    0.557060586807,    0.00188523717818
0.8,  0.6440137386493E-01,    0.5779763268274E-02,    0.2000684753575E-04,    0.4765346662638E-04,    0.563879343246,    0.00195188756446
0.81,  0.6440137386493E-01,    0.5850244278626E-02,    0.2068453340173E-04,    0.4801717705909E-04,    0.570755539378,    0.00201800325871
0.82,  0.6440137386493E-01,    0.5921304110743E-02,    0.2135366909385E-04,    0.4832854346245E-04,    0.577688205926,    0.00208328478964
0.83,  0.6440137386493E-01,    0.5992931553121E-02,    0.2201212026590E-04,    0.4858578710608E-04,    0.584676249085,    0.00214752392838
0.84,  0.6440137386493E-01,    0.6065116812777E-02,    0.2265834420009E-04,    0.4878720058255E-04,    0.591718713442,    0.00221057016586
0.85,  0.6440137386493E-01,    0.6137850843695E-02,    0.2329035278983E-04,    0.4893097622666E-04,    0.598814716458,    0.00227222954047
0.86,  0.6440137386493E-01,    0.6211126798689E-02,    0.2390626418161E-04,    0.4901533737336E-04,    0.605963590116,    0.00233231845674
0.87,  0.6440137386493E-01,    0.6284938790095E-02,    0.2450425740031E-04,    0.4903839446130E-04,    0.613164760009,    0.00239065925857
0.88,  0.6440137386493E-01,    0.6359282127939E-02,    0.2508234522322E-04,    0.4899810621199E-04,    0.620417768579,    0.00244705807056
0.89,  0.6440137386493E-01,    0.6434153589639E-02,    0.2563753673948E-04,    0.4889238026335E-04,    0.627722301428,    0.00250122309653
0.9,  0.6440137386493E-01,    0.6509550535479E-02,    0.2616771542694E-04,    0.4871895975283E-04,    0.635078101022,    0.00255294784653
0.91,  0.6440137386493E-01,    0.6585471943052E-02,    0.2667116518558E-04,    0.4847538641318E-04,    0.642485067615,    0.00260206489615
0.92,  0.6440137386493E-01,    0.6661918329493E-02,    0.2714624385814E-04,    0.4815896402324E-04,    0.649943251658,    0.00264841403494
0.93,  0.6440137386493E-01,    0.6738891955627E-02,    0.2758944171783E-04,    0.4776671278347E-04,    0.65745287372,    0.00269165285052
0.94,  0.6440137386493E-01,    0.6816397213058E-02,    0.2799806062616E-04,    0.4729533612385E-04,    0.66501436225,    0.00273151810987
0.95,  0.6440137386493E-01,    0.6894440213000E-02,    0.2836876976700E-04,    0.4674109346362E-04,    0.672628313463,    0.00276768485532
0.96,  0.6440137386493E-01,    0.6973028741158E-02,    0.2869790362897E-04,    0.4609989188511E-04,    0.680295486942,    0.002799795476
0.97,  0.6440137386493E-01,    0.7052171835016E-02,    0.2898080195231E-04,    0.4536694584601E-04,    0.688016764392,    0.00282739531242
0.98,  0.6440137386493E-01,    0.7131885003236E-02,    0.2921264681797E-04,    0.4453692275325E-04,    0.695793658852,    0.0028500143237
0.99,  0.6440137386493E-01,    0.7212191308444E-02,    0.2938936371364E-04,    0.4360371010605E-04,    0.703628420336,    0.00286725499645
1.0,  0.6440137386493E-01,    0.7293121296772E-02,    0.2950847350107E-04,    0.4256038398687E-04,    0.711524028953,    0.00287887546352
1.01,  0.6440137386493E-01,    0.7374708082051E-02,    0.2956858617724E-04,    0.4139901763575E-04,    0.719483715322,    0.00288474011485
1.02,  0.6440137386493E-01,    0.7456979911857E-02,    0.2956640381873E-04,    0.4011052684564E-04,    0.727510235303,    0.00288452720183
1.03,  0.6440137386493E-01,    0.7539958046708E-02,    0.2949710097703E-04,    0.3868455094925E-04,    0.735605663093,    0.00287776594898
1.04,  0.6440137386493E-01,    0.7623676846935E-02,    0.2935547195694E-04,    0.3710913073476E-04,    0.74377335092,    0.0028639484836
1.05,  0.6440137386493E-01,    0.7708180540834E-02,    0.2913624700710E-04,    0.3537062107543E-04,    0.75201761374,    0.00284256068362
1.06,  0.6440137386493E-01,    0.7793512413980E-02,    0.2883377030185E-04,    0.3345347245699E-04,    0.760342674535,    0.00281305076116
1.07,  0.6440137386493E-01,    0.7879724090756E-02,    0.2844224736910E-04,    0.3133984580651E-04,    0.76875356983,    0.00277485340186
1.08,  0.6440137386493E-01,    0.7966868190748E-02,    0.2795493258092E-04,    0.2900945887056E-04,    0.777255433244,    0.0027273104957
1.09,  0.6440137386493E-01,    0.8055005694086E-02,    0.2736479259174E-04,    0.2643928913741E-04,    0.785854214057,    0.00266973586261
1.1,  0.6440137386493E-01,    0.8144203014818E-02,    0.2666585168740E-04,    0.2360328728392E-04,    0.79455639169,    0.00260154650609
1.11,  0.6440137386493E-01,    0.8234529813806E-02,    0.2585171315214E-04,    0.2047217888682E-04,    0.803368762323,    0.00252211835631
1.12,  0.6440137386493E-01,    0.8326060906668E-02,    0.2491593599635E-04,    0.1701336931457E-04,    0.812298625041,    0.00243082302403
1.13,  0.6440137386493E-01,    0.8418873625998E-02,    0.2385362195477E-04,    0.1319085481706E-04,    0.821353524488,    0.00232718262973
1.14,  0.6440137386493E-01,    0.8513047068369E-02,    0.2266141641450E-04,    0.8965443221769E-05,    0.830541177402,    0.0022108698941
1.15,  0.6440137386493E-01,    0.8608659685507E-02,    0.2133679941556E-04,    0.4295308905498E-05,    0.83986923761,    0.00208163896737
1.16,  0.6440137386493E-01,    0.8705788608645E-02,    0.1987803854293E-04,    -0.8633042945363E-06,    0.849345230112,    0.00193932083346
1.17,  0.6440137386493E-01,    0.8804502349412E-02,    0.1828755817488E-04,    -0.6554645091434E-05,    0.858975838967,    0.00178415201706
1.18,  0.6440137386493E-01,    0.8904863401086E-02,    0.1657217632349E-04,    -0.1282179801555E-04,    0.868767161082,    0.0016167976901
1.19,  0.6440137386493E-01,    0.9006920439354E-02,    0.1474077390932E-04,    -0.1970408619990E-04,    0.878723945303,    0.00143812428384
1.2,  0.6440137386493E-01,    0.9110707250648E-02,    0.1280751526814E-04,    -0.2723436968384E-04,    0.888849487868,    0.0012495136847
1.21,  0.6440137386493E-01,    0.9216238635231E-02,    0.1079064404893E-04,    -0.3543568483939E-04,    0.899145232705,    0.00105274576087
1.22,  0.6440137386493E-01,    0.9323506674685E-02,    0.8712555612913E-05,    -0.4431815901345E-04,    0.909610407286,    0.00085000542565
1.23,  0.6440137386493E-01,    0.9432480629870E-02,    0.6600019955958E-05,    -0.5387613468493E-04,    0.92024201267,    0.000643904385947
1.24,  0.6440137386493E-01,    0.9543105877262E-02,    0.4482933131232E-05,    -0.6408600491619E-04,    0.931034719733,    0.000437359329876
1.25,  0.6440137386493E-01,    0.9655303837002E-02,    0.2393203646823E-05,    -0.7490552013839E-04,    0.941980862147,    0.000233483282617
1.26,  0.6440137386493E-01,    0.9768974996732E-02,    0.3642109940236E-06,    -0.8627455103222E-04,    0.953070731388,    3.55327799047e-05
1.27,  0.6440137386493E-01,    0.9884001777371E-02,    -0.1572682415530E-05,    -0.9811746907993E-04,    0.964292856329,    -0.000153432430783
1.28,  0.6440137386493E-01,    0.1000025330515E-01,    -0.3389750545934E-05,    -0.1103471473221E-03,    0.975634468795,    -0.000330707370335
1.29,  0.6440137386493E-01,    0.1011758776480E-01,    -0.5062975466031E-05,    -0.1228698990260E-03,    0.987081733151,    -0.000493948825954
1.3,  0.6440137386493E-01,    0.1023586390513E-01,    -0.6574458166450E-05,    -0.1355908673796E-03,    0.998620868793,    -0.000641410552824
1.31,  0.6440137386493E-01,    0.1035494025781E-01,    -0.7913902006711E-05,    -0.1484192826591E-03,    1.01023807393,    -0.000772088000655
1.32,  0.6440137386493E-01,    0.1047468119514E-01,    -0.9076217727690E-05,    -0.1612727268094E-03,    1.0219201166,    -0.00088548465636
1.33,  0.6440137386493E-01,    0.1059495974676E-01,    -0.1006280298627E-04,    -0.1740808469331E-03,    1.03365460944,    -0.000981736876709
1.34,  0.6440137386493E-01,    0.1071566477191E-01,    -0.1088116674333E-04,    -0.1867868191502E-03,    1.04543070945,    -0.00106157724325
1.35,  0.6440137386493E-01,    0.1083669511695E-01,    -0.1154353194784E-04,    -0.1993482376187E-03,    1.057238548,    -0.00112619823881
1.36,  0.6440137386493E-01,    0.1095796608194E-01,    -0.1206595389809E-04,    -0.2117364668876E-03,    1.06906986165,    -0.00117716623396
1.37,  0.6440137386493E-01,    0.1107940325170E-01,    -0.1246724879532E-04,    -0.2239352793424E-03,    1.08091739041,    -0.00121631695564
1.38,  0.6440137386493E-01,    0.1120094977414E-01,    -0.1276753993170E-04,    -0.2359391143320E-03,    1.09277558772,    -0.00124561365187
1.39,  0.6440137386493E-01,    0.1132256421226E-01,    -0.1298801764140E-04,    -0.2477508795194E-03,    1.10464041095,    -0.00126712367233
1.4,  0.6440137386493E-01,    0.1144422057334E-01,    -0.1314875675451E-04,    -0.2593799027927E-03,    1.11650932423,    -0.00128280553703
1.41,  0.6440137386493E-01,    0.1156590329699E-01,    -0.1326870023662E-04,    -0.2708400854056E-03,    1.12838080946,    -0.00129450734016
1.42,  0.6440137386493E-01,    0.1168760369616E-01,    -0.1336511263546E-04,    -0.2821481005634E-03,    1.14025401914,    -0.00130391342785
1.43,  0.6440137386493E-01,    0.1180931451447E-01,    -0.1345558152331E-04,    -0.2933221514125E-03,    1.15212824531,    -0.00131273966081
1.44,  0.6440137386493E-01,    0.1193102806262E-01,    -0.1355472862694E-04,    -0.3043808380507E-03,    1.16400273782,    -0.00132241254897
1.45,  0.6440137386493E-01,    0.1205273695791E-01,    -0.1367469457493E-04,    -0.3153425034112E-03,    1.17587677638,    -0.0013341165439
1.46,  0.6440137386493E-01,    0.1217443411049E-01,    -0.1382750964365E-04,    -0.3262243839584E-03,    1.18774966932,    -0.00134902533109
1.47,  0.6440137386493E-01,    0.1229611559888E-01,    -0.1402059952790E-04,    -0.3370426254886E-03,    1.19962103404,    -0.00136786336858
1.48,  0.6440137386493E-01,    0.1241778040855E-01,    -0.1426233687554E-04,    -0.3478118091084E-03,    1.21149077157,    -0.00139144750005
1.49,  0.6440137386493E-01,    0.1253942705503E-01,    -0.1455875364499E-04,    -0.3585449603577E-03,    1.22335873708,    -0.00142036620927
1.5,  0.6440137386493E-01,    0.1266105840993E-01,    -0.1491202313644E-04,    -0.3692535107921E-03,    1.23522521072,    -0.00145483152551
1.51,  0.6440137386493E-01,    0.1278267625671E-01,    -0.1532490446127E-04,    -0.3799474068742E-03,    1.24709036651,    -0.00149511263037
1.52,  0.6440137386493E-01,    0.1290428422214E-01,    -0.1579763946887E-04,    -0.3906353095991E-03,    1.25895455826,    -0.00154123311891
1.53,  0.6440137386493E-01,    0.1302588631576E-01,    -0.1632958084721E-04,    -0.4013244982019E-03,    1.27081817715,    -0.00159312983875
1.54,  0.6440137386493E-01,    0.1314748554810E-01,    -0.1692019578862E-04,    -0.4120212272921E-03,    1.28268151689,    -0.00165075080865
1.55,  0.6440137386493E-01,    0.1326908665386E-01,    -0.1756683125917E-04,    -0.4227306125020E-03,    1.2945450394,    -0.00171383719602
1.56,  0.6440137386493E-01,    0.1339069650919E-01,    -0.1826898296039E-04,    -0.4334569624445E-03,    1.30640941553,    -0.00178233980101
1.57,  0.6440137386493E-01,    0.1351232024680E-01,    -0.1902165580566E-04,    -0.4442038835505E-03,    1.31827514603,    -0.00185577129811
1.58,  0.6440137386493E-01,    0.1363396308743E-01,    -0.1982035430110E-04,    -0.4549742810997E-03,    1.33014274024,    -0.00193369310255
1.59,  0.6440137386493E-01,    0.1375563285056E-01,    -0.2065952954893E-04,    -0.4657705465697E-03,    1.34201296103,    -0.00201556385843
1.6,  0.6440137386493E-01,    0.1387733400882E-01,    -0.2153518962485E-04,    -0.4765945853322E-03,    1.35388624476,    -0.00210099410974
1.61,  0.6440137386493E-01,    0.1399907253432E-01,    -0.2244242360668E-04,    -0.4874479364616E-03,    1.36576317408,    -0.00218950474212
1.62,  0.6440137386493E-01,    0.1412085087360E-01,    -0.2337547916152E-04,    -0.4983316692079E-03,    1.37764398767,    -0.00228053455234
1.63,  0.6440137386493E-01,    0.1424267584742E-01,    -0.2432952649198E-04,    -0.5092467733846E-03,    1.38952935097,    -0.00237361234068
1.64,  0.6440137386493E-01,    0.1436455097040E-01,    -0.2529956018441E-04,    -0.5201940372117E-03,    1.40141960687,    -0.00246824977409
1.65,  0.6440137386493E-01,    0.1448647902255E-01,    -0.2627847875325E-04,    -0.5311736972483E-03,    1.41331502659,    -0.00256375402471
1.66,  0.6440137386493E-01,    0.1460846269379E-01,    -0.2725992834141E-04,    -0.5421860419258E-03,    1.42521587256,    -0.00265950520404
1.67,  0.6440137386493E-01,    0.1473050244705E-01,    -0.2824179239300E-04,    -0.5532311519820E-03,    1.43712218996,    -0.00275529681883
1.68,  0.6440137386493E-01,    0.1485260033086E-01,    -0.2921846082132E-04,    -0.5643089757148E-03,    1.44903417862,    -0.00285058154354
1.69,  0.6440137386493E-01,    0.1497475735692E-01,    -0.3018428381250E-04,    -0.5754192777627E-03,    1.46095193726,    -0.00294480817683
1.7,  0.6440137386493E-01,    0.1509697467671E-01,    -0.3113505637263E-04,    -0.5865617007869E-03,    1.47287557822,    -0.00303756647538
1.71,  0.6440137386493E-01,    0.1521925269426E-01,    -0.3206650312522E-04,    -0.5977357611715E-03,    1.4848051409,    -0.00312843932929
1.72,  0.6440137386493E-01,    0.1534158913327E-01,    -0.3297533686096E-04,    -0.6089409142508E-03,    1.49674040325,    -0.00321710603522
1.73,  0.6440137386493E-01,    0.1546398292584E-01,    -0.3385968689527E-04,    -0.6201765754504E-03,    1.50868126106,    -0.00330338408734
1.74,  0.6440137386493E-01,    0.1558643131411E-01,    -0.3471694020712E-04,    -0.6314420429844E-03,    1.52062744528,    -0.00338701855679
1.75,  0.6440137386493E-01,    0.1570893193906E-01,    -0.3554384101702E-04,    -0.6427364323425E-03,    1.53257872576,    -0.00346769180654
1.76,  0.6440137386493E-01,    0.1583148210819E-01,    -0.3633985940411E-04,    -0.6540588948499E-03,    1.54453483982,    -0.00354535213699
1.77,  0.6440137386493E-01,    0.1595407858018E-01,    -0.3710388867596E-04,    -0.6654084745525E-03,    1.55649547124,    -0.00361989157814
1.78,  0.6440137386493E-01,    0.1607671846621E-01,    -0.3783507828969E-04,    -0.6767840902713E-03,    1.56846033817,    -0.00369122715021
1.79,  0.6440137386493E-01,    0.1619939776960E-01,    -0.3853389569962E-04,    -0.6881847287351E-03,    1.58042905069,    -0.0037594044585
1.8,  0.6440137386493E-01,    0.1632211170216E-01,    -0.3920205549475E-04,    -0.6996092571321E-03,    1.59240114167,    -0.00382459077998
1.81,  0.6440137386493E-01,    0.1644485533375E-01,    -0.3984037242383E-04,    -0.7110564054027E-03,    1.60437613012,    -0.00388686560232
1.82,  0.6440137386493E-01,    0.1656762384634E-01,    -0.4044980200236E-04,    -0.7225249881947E-03,    1.61635354598,    -0.00394632214657
1.83,  0.6440137386493E-01,    0.1669041232928E-01,    -0.4103228350316E-04,    -0.7340137118708E-03,    1.62833291017,    -0.00400314961006
1.84,  0.6440137386493E-01,    0.1681321417206E-01,    -0.4158991574380E-04,    -0.7455212949861E-03,    1.64031357776,    -0.00405755275549
1.85,  0.6440137386493E-01,    0.1693602544194E-01,    -0.4212545467149E-04,    -0.7570464267848E-03,    1.65229516507,    -0.00410980045576
1.86,  0.6440137386493E-01,    0.1705884143840E-01,    -0.4264206572182E-04,    -0.7685877573069E-03,    1.6642772135,    -0.00416020153384
1.87,  0.6440137386493E-01,    0.1718165446386E-01,    -0.4314254326889E-04,    -0.7801439050043E-03,    1.67625897208,    -0.0042090286116
1.88,  0.6440137386493E-01,    0.1730445754236E-01,    -0.4362975917501E-04,    -0.7917135080937E-03,    1.68823976023,    -0.00425656187073
1.89,  0.6440137386493E-01,    0.1742724536146E-01,    -0.4410765129035E-04,    -0.8032951615111E-03,    1.70021905965,    -0.00430318549174
1.9,  0.6440137386493E-01,    0.1755001176835E-01,    -0.4457950669163E-04,    -0.8148874870685E-03,    1.71219627008,    -0.00434922016504
1.91,  0.6440137386493E-01,    0.1767275094980E-01,    -0.4504807988946E-04,    -0.8264891124562E-03,    1.72417082437,    -0.00439493462336
1.92,  0.6440137386493E-01,    0.1779545714806E-01,    -0.4551678592625E-04,    -0.8380986189955E-03,    1.73614216079,    -0.00444066204159
1.93,  0.6440137386493E-01,    0.1791812301915E-01,    -0.4598773736857E-04,    -0.8497146119303E-03,    1.74810956284,    -0.00448660852376
1.94,  0.6440137386493E-01,    0.1804074186517E-01,    -0.4646395737581E-04,    -0.8613357114092E-03,    1.76007237709,    -0.00453306901227
1.95,  0.6440137386493E-01,    0.1816330756740E-01,    -0.4694854797881E-04,    -0.8729604984479E-03,    1.77203000658,    -0.00458034614427
1.96,  0.6440137386493E-01,    0.1828581154507E-01,    -0.4744305646861E-04,    -0.8845876276205E-03,    1.78398161415,    -0.00462859087499
1.97,  0.6440137386493E-01,    0.1840824887765E-01,    -0.4794861184682E-04,    -0.8962157722386E-03,    1.79592671977,    -0.00467791335091
1.98,  0.6440137386493E-01,    0.1853060900086E-01,    -0.4846691160614E-04,    -0.9078436050192E-03,    1.80786429277,    -0.00472847918109
1.99,  0.6440137386493E-01,    0.1865288732606E-01,    -0.4899976969687E-04,    -0.9194697812845E-03,    1.81979388547,    -0.00478046533628
2.0,  0.6440137386493E-01,    0.1877507638673E-01,    -0.4954849034274E-04,    -0.9310930228768E-03,    1.83171476944,    -0.00483399905783
2.01,  0.6440137386493E-01,    0.1889716839954E-01,    -0.5011275018909E-04,    -0.9427120435470E-03,    1.84362618532,    -0.00488904879894
2.02,  0.6440137386493E-01,    0.1901915660542E-01,    -0.5069236944455E-04,    -0.9543255897151E-03,    1.8555274737,    -0.00494559701898
2.03,  0.6440137386493E-01,    0.1914103220013E-01,    -0.5128738086634E-04,    -0.9659324555386E-03,    1.86741777562,    -0.00500364691379
2.04,  0.6440137386493E-01,    0.1926278875107E-01,    -0.5189683701251E-04,    -0.9775314818733E-03,    1.87929646352,    -0.00506310605
2.05,  0.6440137386493E-01,    0.1938441776808E-01,    -0.5251989596872E-04,    -0.9891214813887E-03,    1.89116270908,    -0.00512389228963
2.06,  0.6440137386493E-01,    0.1950591310193E-01,    -0.5315551808071E-04,    -0.1000701301956E-02,    1.90301591238,    -0.005185904203
2.07,  0.6440137386493E-01,    0.1962726646321E-01,    -0.5380225597549E-04,    -0.1012269825319E-02,    1.9148552647,    -0.00524900058297
2.08,  0.6440137386493E-01,    0.1974847070692E-01,    -0.5445814947682E-04,    -0.1023825982438E-02,    1.92668006897,    -0.00531299019286
2.09,  0.6440137386493E-01,    0.1986951857970E-01,    -0.5512106223603E-04,    -0.1035368681323E-02,    1.93848961753,    -0.00537766460839
2.1,  0.6440137386493E-01,    0.1999040280471E-01,    -0.5578965674857E-04,    -0.1046896937713E-02,    1.95028320046,    -0.00544289334132
2.11,  0.6440137386493E-01,    0.2011111512009E-01,    -0.5646186210608E-04,    -0.1058409787948E-02,    1.96206001172,    -0.00550847435181
2.12,  0.6440137386493E-01,    0.2023164903813E-01,    -0.5713532109933E-04,    -0.1069906290592E-02,    1.97381941835,    -0.00557417766823
2.13,  0.6440137386493E-01,    0.2035199689634E-01,    -0.5780794867797E-04,    -0.1081385515192E-02,    1.98556067281,    -0.00563979987102
2.14,  0.6440137386493E-01,    0.2047215188590E-01,    -0.5847743267197E-04,    -0.1092846553880E-02,    1.99728311082,    -0.00570511538263
2.15,  0.6440137386493E-01,    0.2059210332197E-01,    -0.5914146674756E-04,    -0.1104288596474E-02,    2.00898568995,    -0.00576989919488
2.16,  0.6440137386493E-01,    0.2071184701707E-01,    -0.5979836236209E-04,    -0.1115710788866E-02,    2.02066800167,    -0.00583398657191
2.17,  0.6440137386493E-01,    0.2083137445015E-01,    -0.6044671097655E-04,    -0.1127112341572E-02,    2.03232921465,    -0.00589724009527
2.18,  0.6440137386493E-01,    0.2095067964683E-01,    -0.6108477385100E-04,    -0.1138492497323E-02,    2.04396874603,    -0.0059594901318
2.19,  0.6440137386493E-01,    0.2106975442295E-01,    -0.6171120049939E-04,    -0.1149850537372E-02,    2.05558579736,    -0.00602060492677
2.2,  0.6440137386493E-01,    0.2118859176720E-01,    -0.6232492770696E-04,    -0.1161185756033E-02,    2.0671796846,    -0.0060804807519
2.21,  0.6440137386493E-01,    0.2130718457468E-01,    -0.6292563441577E-04,    -0.1172497493523E-02,    2.0787497146,    -0.00613908628447
2.22,  0.6440137386493E-01,    0.2142552596381E-01,    -0.6351210789600E-04,    -0.1183785097013E-02,    2.09029521598,    -0.00619630320937
2.23,  0.6440137386493E-01,    0.2154360873533E-01,    -0.6408410451993E-04,    -0.1195047941026E-02,    2.10181548637,    -0.00625210775804
2.24,  0.6440137386493E-01,    0.2166142641247E-01,    -0.6464152530660E-04,    -0.1206285465377E-02,    2.1133098939,    -0.00630649027381
2.25,  0.6440137386493E-01,    0.2177897296259E-01,    -0.6518450712416E-04,    -0.1217497093182E-02,    2.12477785001,    -0.00635946410967
2.26,  0.6440137386493E-01,    0.2189624188348E-01,    -0.6571339515446E-04,    -0.1228682280048E-02,    2.13621872034,    -0.0064110629419
2.27,  0.6440137386493E-01,    0.2201322674519E-01,    -0.6622898018295E-04,    -0.1239840501693E-02,    2.14763187758,    -0.00646136392029
2.28,  0.6440137386493E-01,    0.2212992183792E-01,    -0.6673205217701E-04,    -0.1250971271328E-02,    2.15901676468,    -0.00651044411483
2.29,  0.6440137386493E-01,    0.2224631986183E-01,    -0.6722362063841E-04,    -0.1262074114127E-02,    2.17037266945,    -0.0065584020135
2.3,  0.6440137386493E-01,    0.2236241333441E-01,    -0.6770508865044E-04,    -0.1273148600713E-02,    2.18169886189,    -0.00660537450248
2.31,  0.6440137386493E-01,    0.2247819703579E-01,    -0.6817802994841E-04,    -0.1284194265761E-02,    2.19299483276,    -0.00665151511692
2.32,  0.6440137386493E-01,    0.2259366535562E-01,    -0.6864333382537E-04,    -0.1295210669456E-02,    2.20426003469,    -0.00669691061711
2.33,  0.6440137386493E-01,    0.2270881173320E-01,    -0.6910249833633E-04,    -0.1306197395195E-02,    2.21549382763,    -0.00674170715476
2.34,  0.6440137386493E-01,    0.2282362922095E-01,    -0.6955703810450E-04,    -0.1317154033819E-02,    2.22669553375,    -0.006786052498
2.35,  0.6440137386493E-01,    0.2293811161664E-01,    -0.7000829799430E-04,    -0.1328080201475E-02,    2.23786454796,    -0.0068300778531
2.36,  0.6440137386493E-01,    0.2305225253908E-01,    -0.7045733828704E-04,    -0.1338975499546E-02,    2.24900024772,    -0.00687388666215
2.37,  0.6440137386493E-01,    0.2316604568914E-01,    -0.7090546618970E-04,    -0.1349839552227E-02,    2.26010201845,    -0.00691760645753
2.38,  0.6440137386493E-01,    0.2327948500580E-01,    -0.7135377263750E-04,    -0.1360671968219E-02,    2.27116926886,    -0.00696134367195
2.39,  0.6440137386493E-01,    0.2339256458484E-01,    -0.7180357348165E-04,    -0.1371472375121E-02,    2.28220142291,    -0.00700522668114
2.4,  0.6440137386493E-01,    0.2350527856170E-01,    -0.7225556606467E-04,    -0.1382240395403E-02,    2.29319790846,    -0.0070493235185
2.41,  0.6440137386493E-01,    0.2361762119843E-01,    -0.7271069807391E-04,    -0.1392975638228E-02,    2.3041581657,    -0.00709372664136
2.42,  0.6440137386493E-01,    0.2372958651300E-01,    -0.7316942225791E-04,    -0.1403677711336E-02,    2.31508161102,    -0.00713848022028
2.43,  0.6440137386493E-01,    0.2384116876871E-01,    -0.7363183745871E-04,    -0.1414346221422E-02,    2.32596768475,    -0.00718359389841
2.44,  0.6440137386493E-01,    0.2395236248058E-01,    -0.7409764264356E-04,    -0.1424980787864E-02,    2.33681585176,    -0.00722903830669
2.45,  0.6440137386493E-01,    0.2406316215059E-01,    -0.7456650454974E-04,    -0.1435581000455E-02,    2.34762557567,    -0.00727478093168
2.46,  0.6440137386493E-01,    0.2417356217437E-01,    -0.7503856194626E-04,    -0.1446146440398E-02,    2.35839630969,    -0.00732083531183
2.47,  0.6440137386493E-01,    0.2428355713306E-01,    -0.7551309498839E-04,    -0.1456676670842E-02,    2.36912752518,    -0.00736713121838
2.48,  0.6440137386493E-01,    0.2439314102903E-01,    -0.7598959166775E-04,    -0.1467171249657E-02,    2.37981863698,    -0.00741361869929
2.49,  0.6440137386493E-01,    0.2450230927431E-01,    -0.7646704390735E-04,    -0.1477629701731E-02,    2.39046919749,    -0.0074601994056
2.5,  0.6440137386493E-01,    0.2461105493138E-01,    -0.7694416526963E-04,    -0.1488051575907E-02,    2.40107852989,    -0.00750674783118
2.51,  0.6440137386493E-01,    0.2471937327187E-01,    -0.7741971165419E-04,    -0.1498436360955E-02,    2.41164617287,    -0.00755314260041
2.52,  0.6440137386493E-01,    0.2482725943864E-01,    -0.7789298232570E-04,    -0.1508783550239E-02,    2.42217165255,    -0.00759931534885
2.53,  0.6440137386493E-01,    0.2493470792973E-01,    -0.7836241538717E-04,    -0.1519092595464E-02,    2.43265443217,    -0.00764511369631
2.54,  0.6440137386493E-01,    0.2504171336529E-01,    -0.7882713283959E-04,    -0.1529362955696E-02,    2.44309398686,    -0.00769045198435
2.55,  0.6440137386493E-01,    0.2514827064186E-01,    -0.7928604156515E-04,    -0.1539594061432E-02,    2.45348981872,    -0.00773522356733
2.56,  0.6440137386493E-01,    0.2525437478981E-01,    -0.7973824956971E-04,    -0.1549785335654E-02,    2.46384144291,    -0.00777934142144
2.57,  0.6440137386493E-01,    0.2536002005929E-01,    -0.8018269266550E-04,    -0.1559936199535E-02,    2.47414829847,    -0.00782270172346
2.58,  0.6440137386493E-01,    0.2546520108570E-01,    -0.8061817961657E-04,    -0.1570046022969E-02,    2.48440986202,    -0.00786518825528
2.59,  0.6440137386493E-01,    0.2556991308468E-01,    -0.8104422370989E-04,    -0.1580114149334E-02,    2.4946256668,    -0.00790675353267
2.6,  0.6440137386493E-01,    0.2567415143744E-01,    -0.8146018152494E-04,    -0.1590139923068E-02,    2.50479526219,    -0.00794733478292
2.61,  0.6440137386493E-01,    0.2577791096095E-01,    -0.8186565763411E-04,    -0.1600122659363E-02,    2.51491814253,    -0.00798689342772
2.62,  0.6440137386493E-01,    0.2588118680764E-01,    -0.8226043815209E-04,    -0.1610061665613E-02,    2.52499383489,    -0.0080254086002
2.63,  0.6440137386493E-01,    0.2598397434682E-01,    -0.8264433868789E-04,    -0.1619956242550E-02,    2.53502188749,    -0.00806286231101
2.64,  0.6440137386493E-01,    0.2608626744265E-01,    -0.8301734860299E-04,    -0.1629805678143E-02,    2.54500170172,    -0.00809925352224
2.65,  0.6440137386493E-01,    0.2618806107405E-01,    -0.8337958855701E-04,    -0.1639609234900E-02,    2.55493278771,    -0.00813459400556
2.66,  0.6440137386493E-01,    0.2628935026653E-01,    -0.8373155741207E-04,    -0.1649366177228E-02,    2.56481466015,    -0.00816893243045
2.67,  0.6440137386493E-01,    0.2639012995769E-01,    -0.8407354637718E-04,    -0.1659075742012E-02,    2.57464682514,    -0.00820229720753
2.68,  0.6440137386493E-01,    0.2649039577921E-01,    -0.8440633678031E-04,    -0.1668737165197E-02,    2.58442885651,    -0.00823476456393
2.69,  0.6440137386493E-01,    0.2659014273003E-01,    -0.8473028644246E-04,    -0.1678349664412E-02,    2.59416026634,    -0.00826636940902
2.7,  0.6440137386493E-01,    0.2668936592647E-01,    -0.8504654293101E-04,    -0.1687912464477E-02,    2.60384057819,    -0.00829722370059
2.71,  0.6440137386493E-01,    0.2678805994278E-01,    -0.8535606121120E-04,    -0.1697424777201E-02,    2.61346926271,    -0.00832742060597
2.72,  0.6440137386493E-01,    0.2688621964460E-01,    -0.8565954795161E-04,    -0.1706885816587E-02,    2.62304581899,    -0.00835702906845
2.73,  0.6440137386493E-01,    0.2698384044791E-01,    -0.8595774766351E-04,    -0.1716294792446E-02,    2.6325697998,    -0.00838612172327
2.74,  0.6440137386493E-01,    0.2708091774072E-01,    -0.8625158780493E-04,    -0.1725650908353E-02,    2.64204075519,    -0.00841478905414
2.75,  0.6440137386493E-01,    0.2717744584570E-01,    -0.8654196074135E-04,    -0.1734953383461E-02,    2.65145813129,    -0.00844311812111
2.76,  0.6440137386493E-01,    0.2727341946871E-01,    -0.8682938366852E-04,    -0.1744201433790E-02,    2.66082141158,    -0.00847115938229
2.77,  0.6440137386493E-01,    0.2736883395551E-01,    -0.8711472148643E-04,    -0.1753394274954E-02,    2.670130142,    -0.00849899721819
2.78,  0.6440137386493E-01,    0.2746368425747E-01,    -0.8739869567107E-04,    -0.1762531138429E-02,    2.67938383,    -0.00852670201669
2.79,  0.6440137386493E-01,    0.2755796565955E-01,    -0.8768175284339E-04,    -0.1771611268483E-02,    2.68858201557,    -0.00855431735057
2.8,  0.6440137386493E-01,    0.2765167375842E-01,    -0.8796413259431E-04,    -0.1780633920308E-02,    2.69772426911,    -0.00858186659457
2.81,  0.6440137386493E-01,    0.2774480256808E-01,    -0.8824628784938E-04,    -0.1789598369366E-02,    2.70681000664,    -0.00860939393652
2.82,  0.6440137386493E-01,    0.2783734716056E-01,    -0.8852853393345E-04,    -0.1798503882580E-02,    2.71583874737,    -0.00863693013985
2.83,  0.6440137386493E-01,    0.2792930401286E-01,    -0.8881082410340E-04,    -0.1807349755037E-02,    2.7248101476,    -0.00866447064423
2.84,  0.6440137386493E-01,    0.2802066753845E-01,    -0.8909305410996E-04,    -0.1816135312941E-02,    2.73372366229,    -0.00869200527902
2.85,  0.6440137386493E-01,    0.2811143260898E-01,    -0.8937492264851E-04,    -0.1824859878018E-02,    2.74257879112,    -0.00871950464864
2.86,  0.6440137386493E-01,    0.2820159481741E-01,    -0.8965610234571E-04,    -0.1833522807769E-02,    2.75137510414,    -0.00874693681422
2.87,  0.6440137386493E-01,    0.2829114962074E-01,    -0.8993636006749E-04,    -0.1842123465918E-02,    2.76011215812,    -0.00877427903097
2.88,  0.6440137386493E-01,    0.2838009118279E-01,    -0.9021533343407E-04,    -0.1850661268150E-02,    2.76878938369,    -0.00880149594479
2.89,  0.6440137386493E-01,    0.2846841478963E-01,    -0.9049240772444E-04,    -0.1859135623300E-02,    2.77740632094,    -0.00882852758287
2.9,  0.6440137386493E-01,    0.2855611638024E-01,    -0.9076728467677E-04,    -0.1867545981348E-02,    2.78596257368,    -0.00885534484651
2.91,  0.6440137386493E-01,    0.2864319113508E-01,    -0.9103960253089E-04,    -0.1875891809816E-02,    2.79445767172,    -0.00888191244204
2.92,  0.6440137386493E-01,    0.2872963500498E-01,    -0.9130878255086E-04,    -0.1884172607115E-02,    2.80289122,    -0.0089081739074
2.93,  0.6440137386493E-01,    0.2881544269882E-01,    -0.9157435666379E-04,    -0.1892387898906E-02,    2.81126270232,    -0.00893408357696
2.94,  0.6440137386493E-01,    0.2890060838348E-01,    -0.9183600345484E-04,    -0.1900537234755E-02,    2.81957154961,    -0.00895961009316
2.95,  0.6440137386493E-01,    0.2898512600879E-01,    -0.9209357214965E-04,    -0.1908620201768E-02,    2.82781717159,    -0.00898473874631
2.96,  0.6440137386493E-01,    0.2906899058959E-01,    -0.9234693761443E-04,    -0.1916636399050E-02,    2.83599908191,    -0.00900945732824
2.97,  0.6440137386493E-01,    0.2915219938128E-01,    -0.9259597307157E-04,    -0.1924585438305E-02,    2.84411701281,    -0.0090337534704
2.98,  0.6440137386493E-01,    0.2923474815661E-01,    -0.9284082059867E-04,    -0.1932466994657E-02,    2.85217055186,    -0.00905764103402
2.99,  0.6440137386493E-01,    0.2931663142810E-01,    -0.9308136545031E-04,    -0.1940280742231E-02,    2.86015916372,    -0.00908110882442
3.0,  0.6440137386493E-01,    0.2939784583933E-01,    -0.9331766870166E-04,    -0.1948026386679E-02,    2.86808252091,    -0.00910416280016
3.01,  0.6440137386493E-01,    0.2947838474006E-01,    -0.9355022679528E-04,    -0.1955703684059E-02,    2.87593997464,    -0.00912685139466
3.02,  0.6440137386493E-01,    0.2955824304457E-01,    -0.9377939455341E-04,    -0.1963312374681E-02,    2.88373102874,    -0.00914920922472
3.03,  0.6440137386493E-01,    0.2963741768145E-01,    -0.9400550456182E-04,    -0.1970852255949E-02,    2.89145538356,    -0.00917126873774
3.04,  0.6440137386493E-01,    0.2971590288750E-01,    -0.9422912821858E-04,    -0.1978323148769E-02,    2.89911247683,    -0.00919308567986
3.05,  0.6440137386493E-01,    0.2979369534566E-01,    -0.9445075897477E-04,    -0.1985724867610E-02,    2.90670198494,    -0.00921470819266
3.06,  0.6440137386493E-01,    0.2987079098715E-01,    -0.9467113501535E-04,    -0.1993057285245E-02,    2.91422351094,    -0.00923620829418
3.07,  0.6440137386493E-01,    0.2994718465300E-01,    -0.9489073607783E-04,    -0.2000320282361E-02,    2.92167655151,    -0.00925763278808
3.08,  0.6440137386493E-01,    0.3002287259004E-01,    -0.9511003944520E-04,    -0.2007513765696E-02,    2.92906074049,    -0.00927902823856
3.09,  0.6440137386493E-01,    0.3009785090297E-01,    -0.9532931921583E-04,    -0.2014637664541E-02,    2.93637569785,    -0.00930042138691
3.1,  0.6440137386493E-01,    0.3017211527155E-01,    -0.9554890095242E-04,    -0.2021691929380E-02,    2.9436210021,    -0.00932184399536
3.11,  0.6440137386493E-01,    0.3024566185236E-01,    -0.9576939721795E-04,    -0.2028676531277E-02,    2.95079627828,    -0.00934335582614
3.12,  0.6440137386493E-01,    0.3031848691124E-01,    -0.9599110671843E-04,    -0.2035591443798E-02,    2.95790116207,    -0.00936498602131
3.13,  0.6440137386493E-01,    0.3039058660924E-01,    -0.9621404133210E-04,    -0.2042436659746E-02,    2.96493527895,    -0.00938673573972
3.14,  0.6440137386493E-01,    0.3046195710913E-01,    -0.9643827468212E-04,    -0.2049212204098E-02,    2.97189825455,    -0.00940861216411
3.15,  0.6440137386493E-01,    0.3053259426674E-01,    -0.9666379045707E-04,    -0.2055918106537E-02,    2.97878968456,    -0.00943061370313
3.16,  0.6440137386493E-01,    0.3060249336017E-01,    -0.9689053539217E-04,    -0.2062554419949E-02,    2.98560910831,    -0.00945273516021
3.17,  0.6440137386493E-01,    0.3067165078901E-01,    -0.9711815098752E-04,    -0.2069121196171E-02,    2.99235617454,    -0.00947494155976
3.18,  0.6440137386493E-01,    0.3074006284071E-01,    -0.9734643980640E-04,    -0.2075618503433E-02,    2.99903052104,    -0.00949721363965
3.19,  0.6440137386493E-01,    0.3080772510052E-01,    -0.9757507257768E-04,    -0.2082046424676E-02,    3.00563171712,    -0.00951951927587
3.2,  0.6440137386493E-01,    0.3087463280554E-01,    -0.9780361075834E-04,    -0.2088405057868E-02,    3.0121592981,    -0.00954181568374
3.21,  0.6440137386493E-01,    0.3094078260436E-01,    -0.9803152992675E-04,    -0.2094694494640E-02,    3.01861293701,    -0.00956405170017
3.22,  0.6440137386493E-01,    0.3100616952747E-01,    -0.9825858925005E-04,    -0.2100914860281E-02,    3.02499214902,    -0.00958620382927
3.23,  0.6440137386493E-01,    0.3107078957234E-01,    -0.9848423640792E-04,    -0.2107066254326E-02,    3.03129654364,    -0.00960821818614
3.24,  0.6440137386493E-01,    0.3113463931187E-01,    -0.9870806543756E-04,    -0.2113148812046E-02,    3.03752578652,    -0.00963005516464
3.25,  0.6440137386493E-01,    0.3119771263813E-01,    -0.9892954975909E-04,    -0.2119162659869E-02,    3.04367928177,    -0.00965166339113
3.26,  0.6440137386493E-01,    0.3126000795335E-01,    -0.9914827928951E-04,    -0.2125107920742E-02,    3.0497568735,    -0.00967300285751
3.27,  0.6440137386493E-01,    0.3132152114993E-01,    -0.9936385725942E-04,    -0.2130984739605E-02,    3.05575816097,    -0.00969403485458
3.28,  0.6440137386493E-01,    0.3138224782872E-01,    -0.9957603182720E-04,    -0.2136793252263E-02,    3.061682715,    -0.00971473481241
3.29,  0.6440137386493E-01,    0.3144218522557E-01,    -0.9978447890076E-04,    -0.2142533608155E-02,    3.06753026591,    -0.00973507111227
3.3,  0.6440137386493E-01,    0.3150132892926E-01,    -0.9998905216858E-04,    -0.2148205954196E-02,    3.07330038334,    -0.00975502947986
3.31,  0.6440137386493E-01,    0.3155967636930E-01,    -0.1001898025730E-03,    -0.2153810432190E-02,    3.07899281652,    -0.00977461488517
3.32,  0.6440137386493E-01,    0.3161722482386E-01,    -0.1003866558090E-03,    -0.2159347183536E-02,    3.08460729989,    -0.00979382007893
3.33,  0.6440137386493E-01,    0.3167397045019E-01,    -0.1005794757864E-03,    -0.2164816350033E-02,    3.09014345856,    -0.00981263178404
3.34,  0.6440137386493E-01,    0.3172990941331E-01,    -0.1007684152717E-03,    -0.2170218084984E-02,    3.09560091837,    -0.00983106490456
3.35,  0.6440137386493E-01,    0.3178503831660E-01,    -0.1009535121262E-03,    -0.2175552537555E-02,    3.10097934796,    -0.00984912313426
3.36,  0.6440137386493E-01,    0.3183935546909E-01,    -0.1011351159425E-03,    -0.2180819838872E-02,    3.10627858235,    -0.00986684057976
3.37,  0.6440137386493E-01,    0.3189285983809E-01,    -0.1013134539296E-03,    -0.2186020129557E-02,    3.11149852079,    -0.00988423940777
3.38,  0.6440137386493E-01,    0.3194554979026E-01,    -0.1014887461913E-03,    -0.2191153549436E-02,    3.11663900393,    -0.00990134109183
3.39,  0.6440137386493E-01,    0.3199742330591E-01,    -0.1016610527392E-03,    -0.2196220233655E-02,    3.12169983472,    -0.00991815148675
3.4,  0.6440137386493E-01,    0.3204848034314E-01,    -0.1018305605922E-03,    -0.2201220302712E-02,    3.12668100909,    -0.00993468883826
3.41,  0.6440137386493E-01,    0.3209871762694E-01,    -0.1019976722444E-03,    -0.2206153904124E-02,    3.13158220751,    -0.00995099241409
3.42,  0.6440137386493E-01,    0.3214813302608E-01,    -0.1021625561407E-03,    -0.2211021144288E-02,    3.13640322206,    -0.00996707864787
3.43,  0.6440137386493E-01,    0.3219672490369E-01,    -0.1023253757058E-03,    -0.2215822162547E-02,    3.14114389304,    -0.00998296348349
3.44,  0.6440137386493E-01,    0.3224448799655E-01,    -0.1024863870575E-03,    -0.2220557075994E-02,    3.14580370698,    -0.00999867190805
3.45,  0.6440137386493E-01,    0.3229142176739E-01,    -0.1026454557094E-03,    -0.2225225992176E-02,    3.15038261145,    -0.0100141908009
3.46,  0.6440137386493E-01,    0.3233752289093E-01,    -0.1028025592127E-03,    -0.2229829022102E-02,    3.15488028204,    -0.010029517972
3.47,  0.6440137386493E-01,    0.3238279064662E-01,    -0.1029575715943E-03,    -0.2234366264876E-02,    3.15929664845,    -0.0100446411312
3.48,  0.6440137386493E-01,    0.3242722209517E-01,    -0.1031104157267E-03,    -0.2238837819607E-02,    3.16363142392,    -0.0100595527538
3.49,  0.6440137386493E-01,    0.3247081583434E-01,    -0.1032609456144E-03,    -0.2243243785467E-02,    3.16788447164,    -0.0100742385965
3.5,  0.6440137386493E-01,    0.3251356787818E-01,    -0.1034088265767E-03,    -0.2247584263924E-02,    3.17205540275,    -0.0100886660075
3.51,  0.6440137386493E-01,    0.3255547473272E-01,    -0.1035539152963E-03,    -0.2251859336424E-02,    3.17614387636,    -0.0101028210045
3.52,  0.6440137386493E-01,    0.3259653599246E-01,    -0.1036958450620E-03,    -0.2256069077607E-02,    3.18014985292,    -0.0101166678109
3.53,  0.6440137386493E-01,    0.3263674714526E-01,    -0.1038343682472E-03,    -0.2260213588252E-02,    3.18407289222,    -0.010130182268
3.54,  0.6440137386493E-01,    0.3267610745709E-01,    -0.1039689905064E-03,    -0.2264292917925E-02,    3.18791292264,    -0.010143316147
3.55,  0.6440137386493E-01,    0.3271461630179E-01,    -0.1040999266502E-03,    -0.2268307137958E-02,    3.1916698831,    -0.0101560904049
3.56,  0.6440137386493E-01,    0.3275227353949E-01,    -0.1042264903846E-03,    -0.2272256289203E-02,    3.19534375995,    -0.0101684380863
3.57,  0.6440137386493E-01,    0.3278907841777E-01,    -0.1043479019201E-03,    -0.2276140551001E-02,    3.19893447978,    -0.0101802831142
3.58,  0.6440137386493E-01,    0.3282501774154E-01,    -0.1044643661413E-03,    -0.2279959884876E-02,    3.20244075527,    -0.0101916454772
3.59,  0.6440137386493E-01,    0.3286011142255E-01,    -0.1045760786938E-03,    -0.2283714357596E-02,    3.20586452903,    -0.0102025442628
3.6,  0.6440137386493E-01,    0.3289432631206E-01,    -0.1046849258102E-03,    -0.2287404023346E-02,    3.20920256703,    -0.0102131634937
3.61,  0.6440137386493E-01,    0.3292770420457E-01,    -0.1047854611354E-03,    -0.2291029014742E-02,    3.21245894679,    -0.0102229718181
3.62,  0.6440137386493E-01,    0.3296019462505E-01,    -0.1048833204032E-03,    -0.2294589299345E-02,    3.21562874391,    -0.0102325190637
3.63,  0.6440137386493E-01,    0.3299183369578E-01,    -0.1049750034113E-03,    -0.2298084935596E-02,    3.21871548252,    -0.0102414637474
3.64,  0.6440137386493E-01,    0.3302259455811E-01,    -0.1050641548995E-03,    -0.2301515985240E-02,    3.22171654225,    -0.0102501614536
3.65,  0.6440137386493E-01,    0.3305250386772E-01,    -0.1051470942361E-03,    -0.2304882474124E-02,    3.22463452368,    -0.0102582530962
3.66,  0.6440137386493E-01,    0.3308154385540E-01,    -0.1052277845290E-03,    -0.2308184457880E-02,    3.22746769321,    -0.0102661253199
3.67,  0.6440137386493E-01,    0.3310972317374E-01,    -0.1053033715463E-03,    -0.2311421958538E-02,    3.230216895,    -0.0102734996631
3.68,  0.6440137386493E-01,    0.3313703845274E-01,    -0.1053769700022E-03,    -0.2314595032755E-02,    3.23288180027,    -0.0102806800002
3.69,  0.6440137386493E-01,    0.3316349478726E-01,    -0.1054469771526E-03,    -0.2317703707752E-02,    3.23546290607,    -0.0102875099661
3.7,  0.6440137386493E-01,    0.3318910228232E-01,    -0.1055170285593E-03,    -0.2320748010393E-02,    3.23796119828,    -0.0102943442497
3.71,  0.6440137386493E-01,    0.3321388771612E-01,    -0.1055868019909E-03,    -0.2323728024010E-02,    3.24037928938,    -0.0103011514137
3.72,  0.6440137386493E-01,    0.3323790417992E-01,    -0.1056622758856E-03,    -0.2326643829522E-02,    3.24272235902,    -0.0103085147205
3.73,  0.6440137386493E-01,    0.3326099627820E-01,    -0.1056834833795E-03,    -0.2329495321366E-02,    3.24497524665,    -0.0103105837443
3.74,  0.6440137386493E-01,    0.3328290663282E-01,    -0.1056825142517E-03,    -0.2332282103704E-02,    3.24711284223,    -0.0103104891953
3.75,  0.6440137386493E-01,    0.3330385545812E-01,    -0.1057804901166E-03,    -0.2335005219436E-02,    3.24915663006,    -0.0103200478163
3.76,  0.6440137386493E-01,    0.3332394691180E-01,    -0.1058267926963E-03,    -0.2337664490580E-02,    3.25111677188,    -0.0103245651411
3.77,  0.6440137386493E-01,    0.3334334788149E-01,    -0.1058010685929E-03,    -0.2340258539215E-02,    3.25300954941,    -0.0103220554725
3.78,  0.6440137386493E-01,    0.3336147398451E-01,    -0.1057893082869E-03,    -0.2342789496494E-02,    3.25477794971,    -0.0103209081256
3.79,  0.6440137386493E-01,    0.3337874833940E-01,    -0.1059094823423E-03,    -0.2345255168031E-02,    3.25646325262,    -0.0103326324236
3.8,  0.6440137386493E-01,    0.3339532889132E-01,    -0.1059735534814E-03,    -0.2347658026652E-02,    3.25808086745,    -0.0103388832665
3.81,  0.6440137386493E-01,    0.3341121708613E-01,    -0.1059054881423E-03,    -0.2349996299762E-02,    3.25963093523,    -0.0103322427456
3.82,  0.6440137386493E-01,    0.3342573346457E-01,    -0.1059308675492E-03,    -0.2352269777716E-02,    3.26104716728,    -0.0103347187853
3.83,  0.6440137386493E-01,    0.3343955582926E-01,    -0.1059999136408E-03,    -0.2354480295223E-02,    3.26239569066,    -0.0103414549893
3.84,  0.6440137386493E-01,    0.3345265570531E-01,    -0.1060013558981E-03,    -0.2356626113935E-02,    3.26367372735,    -0.0103415956974
3.85,  0.6440137386493E-01,    0.3346458998213E-01,    -0.1060067221742E-03,    -0.2358708650275E-02,    3.26483804704,    -0.0103421192365
3.86,  0.6440137386493E-01,    0.3347607715736E-01,    -0.1061053497739E-03,    -0.2360726408543E-02,    3.26595874706,    -0.0103517414414
3.87,  0.6440137386493E-01,    0.3348537587931E-01,    -0.1061721864410E-03,    -0.2362680223941E-02,    3.26686593944,    -0.0103582620918
3.88,  0.6440137386493E-01,    0.3349438268928E-01,    -0.1061344951677E-03,    -0.2364570992273E-02,    3.26774465261,    -0.0103545848944
3.89,  0.6440137386493E-01,    0.3350327843771E-01,    -0.1060848723957E-03,    -0.2366397317969E-02,    3.26861253051,    -0.0103497436484
3.9,  0.6440137386493E-01,    0.3351019022574E-01,    -0.1061592128092E-03,    -0.2368159989868E-02,    3.26928685129,    -0.0103569963716
3.91,  0.6440137386493E-01,    0.3351684073153E-01,    -0.1061232597150E-03,    -0.2369858651868E-02,    3.26993568112,    -0.0103534887527
3.92,  0.6440137386493E-01,    0.3352275415424E-01,    -0.1061248118257E-03,    -0.2371493376634E-02,    3.27051260041,    -0.0103536401781
3.93,  0.6440137386493E-01,    0.3352754700557E-01,    -0.1061059545001E-03,    -0.2373065077943E-02,    3.27098019567,    -0.010351800439
3.94,  0.6440137386493E-01,    0.3353162710300E-01,    -0.1060979185328E-03,    -0.2374572697658E-02,    3.27137825395,    -0.0103510164422
3.95,  0.6440137386493E-01,    0.3353516519081E-01,    -0.1060489846594E-03,    -0.2376016598641E-02,    3.27172343325,    -0.0103462424058
3.96,  0.6440137386493E-01,    0.3353756975495E-01,    -0.1060116671226E-03,    -0.2377397079207E-02,    3.27195802487,    -0.0103426016705
3.97,  0.6440137386493E-01,    0.3353907578901E-01,    -0.1059745259072E-03,    -0.2378713627883E-02,    3.27210495503,    -0.0103389781373
3.98,  0.6440137386493E-01,    0.3353969996476E-01,    -0.1059360011359E-03,    -0.2379966650210E-02,    3.27216585022,    -0.010335219623
3.99,  0.6440137386493E-01,    0.3353930821643E-01,    -0.1059019493397E-03,    -0.2381156271312E-02,    3.27212763087,    -0.0103318974966
4.0,  0.6440137386493E-01,    0.3353791216397E-01,    -0.1058605130301E-03,    -0.2382282686591E-02,    3.27199143063,    -0.0103278549298
4.01,  0.6440137386493E-01,    0.3353553875016E-01,    -0.1058148083643E-03,    -0.2383345887643E-02,    3.27175987806,    -0.010323395938
4.02,  0.6440137386493E-01,    0.3353231192490E-01,    -0.1057596875879E-03,    -0.2384345991258E-02,    3.27144506584,    -0.0103180183013
4.03,  0.6440137386493E-01,    0.3352820525716E-01,    -0.1057082410625E-03,    -0.2385282735888E-02,    3.27104441533,    -0.010312999128
4.04,  0.6440137386493E-01,    0.3352319814471E-01,    -0.1056495670199E-03,    -0.2386156372574E-02,    3.27055591656,    -0.0103072748312
4.05,  0.6440137386493E-01,    0.3351726762373E-01,    -0.1055910291075E-03,    -0.2386966599868E-02,    3.26997732914,    -0.0103015638154
4.06,  0.6440137386493E-01,    0.3351046609996E-01,    -0.1055293558637E-03,    -0.2387713532763E-02,    3.26931376585,    -0.0102955469135
4.07,  0.6440137386493E-01,    0.3350282097887E-01,    -0.1054638556242E-03,    -0.2388397381030E-02,    3.26856790038,    -0.0102891566463
4.08,  0.6440137386493E-01,    0.3349426454374E-01,    -0.1053911176752E-03,    -0.2389018055183E-02,    3.26773312622,    -0.010282060261
4.09,  0.6440137386493E-01,    0.3348479445880E-01,    -0.1053139527506E-03,    -0.2389575839323E-02,    3.26680921549,    -0.0102745319757
4.1,  0.6440137386493E-01,    0.3347442637875E-01,    -0.1052347365525E-03,    -0.2390070758510E-02,    3.26579769549,    -0.0102668035661
4.11,  0.6440137386493E-01,    0.3346318690992E-01,    -0.1051514301963E-03,    -0.2390502970752E-02,    3.26470116194,    -0.0102586761167
4.12,  0.6440137386493E-01,    0.3345104277818E-01,    -0.1050629414894E-03,    -0.2390872685845E-02,    3.2635163686,    -0.0102500430721
4.13,  0.6440137386493E-01,    0.3343798555120E-01,    -0.1049715130979E-03,    -0.2391180062897E-02,    3.2622424928,    -0.0102411232291
4.14,  0.6440137386493E-01,    0.3342401969544E-01,    -0.1048790033892E-03,    -0.2391425150484E-02,    3.26087997029,    -0.0102320978916
4.15,  0.6440137386493E-01,    0.3340914468394E-01,    -0.1047826894791E-03,    -0.2391607760843E-02,    3.25942874965,    -0.0102227014126
4.16,  0.6440137386493E-01,    0.3339334427826E-01,    -0.1046815731126E-03,    -0.2391727852343E-02,    3.25788724666,    -0.0102128364012
4.17,  0.6440137386493E-01,    0.3337664848572E-01,    -0.1045751356877E-03,    -0.2391785488723E-02,    3.25625838885,    -0.0102024522622
4.18,  0.6440137386493E-01,    0.3335904221116E-01,    -0.1044629820797E-03,    -0.2391780835326E-02,    3.25454070353,    -0.0101915104468
4.19,  0.6440137386493E-01,    0.3334053448073E-01,    -0.1043477288968E-03,    -0.2391714100155E-02,    3.25273507129,    -0.0101802662338
4.2,  0.6440137386493E-01,    0.3332114444928E-01,    -0.1042299466937E-03,    -0.2391585407488E-02,    3.25084336091,    -0.0101687752872
4.21,  0.6440137386493E-01,    0.3330086103456E-01,    -0.1041119971237E-03,    -0.2391394854283E-02,    3.24886449118,    -0.0101572680121
4.22,  0.6440137386493E-01,    0.3327968820288E-01,    -0.1039937115854E-03,    -0.2391142463395E-02,    3.24679884906,    -0.0101457279596
4.23,  0.6440137386493E-01,    0.3325763831258E-01,    -0.1038725294170E-03,    -0.2390828049289E-02,    3.24464764025,    -0.010133905309
4.24,  0.6440137386493E-01,    0.3323469921447E-01,    -0.1037468096489E-03,    -0.2390451882200E-02,    3.24240967946,    -0.0101216399657
4.25,  0.6440137386493E-01,    0.3321087833768E-01,    -0.1036161332947E-03,    -0.2390014195071E-02,    3.24008569148,    -0.0101088910531
4.26,  0.6440137386493E-01,    0.3318618986868E-01,    -0.1034786010989E-03,    -0.2389514751099E-02,    3.23767706036,    -0.0100954732779
4.27,  0.6440137386493E-01,    0.3316061545946E-01,    -0.1033367618870E-03,    -0.2388953764750E-02,    3.23518199604,    -0.010081635306
4.28,  0.6440137386493E-01,    0.3313417088147E-01,    -0.1031907421448E-03,    -0.2388331298287E-02,    3.23260203722,    -0.0100673894775
4.29,  0.6440137386493E-01,    0.3310685260613E-01,    -0.1030407243878E-03,    -0.2387647482117E-02,    3.22993683962,    -0.0100527535988
4.3,  0.6440137386493E-01,    0.3307865543061E-01,    -0.1028879658149E-03,    -0.2386902468132E-02,    3.22718589567,    -0.0100378503234
4.31,  0.6440137386493E-01,    0.3304958440503E-01,    -0.1027322928141E-03,    -0.2386096381473E-02,    3.22434969805,    -0.0100226627136
4.32,  0.6440137386493E-01,    0.3301963729541E-01,    -0.1025740090785E-03,    -0.2385229337913E-02,    3.22142802882,    -0.0100072203979
4.33,  0.6440137386493E-01,    0.3298881425463E-01,    -0.1024131427096E-03,    -0.2384301446550E-02,    3.21842090289,    -0.00999152611801
4.34,  0.6440137386493E-01,    0.3295711442877E-01,    -0.1022499314532E-03,    -0.2383312847331E-02,    3.21532823695,    -0.0099756030686
4.35,  0.6440137386493E-01,    0.3292453874641E-01,    -0.1020845336654E-03,    -0.2382263659465E-02,    3.2121501216,    -0.00995946669906
4.36,  0.6440137386493E-01,    0.3289109087982E-01,    -0.1019163254993E-03,    -0.2381153955093E-02,    3.2088869151,    -0.00994305614627
4.37,  0.6440137386493E-01,    0.3285677000192E-01,    -0.1017451529185E-03,    -0.2379983876106E-02,    3.20553853677,    -0.00992635638229
4.38,  0.6440137386493E-01,    0.3282157650629E-01,    -0.1015714148057E-03,    -0.2378753584130E-02,    3.202105025,    -0.00990940632251
4.39,  0.6440137386493E-01,    0.3278551871063E-01,    -0.1013937240090E-03,    -0.2377463095615E-02,    3.19858719128,    -0.00989207063502
4.4,  0.6440137386493E-01,    0.3274858244792E-01,    -0.1012141602881E-03,    -0.2376112750813E-02,    3.19498365346,    -0.00987455222323
4.41,  0.6440137386493E-01,    0.3271079734223E-01,    -0.1010294647432E-03,    -0.2374702357440E-02,    3.19129730168,    -0.00985653314568
4.42,  0.6440137386493E-01,    0.3267213762541E-01,    -0.1008414856138E-03,    -0.2373232327298E-02,    3.18752562199,    -0.00983819371842
4.43,  0.6440137386493E-01,    0.3263262241601E-01,    -0.1006509149885E-03,    -0.2371702791871E-02,    3.18367047961,    -0.00981960146229
4.44,  0.6440137386493E-01,    0.3259224456842E-01,    -0.1004576051011E-03,    -0.2370113760138E-02,    3.17973117741,    -0.00980074196108
4.45,  0.6440137386493E-01,    0.3255101429303E-01,    -0.1002595654468E-03,    -0.2368465334383E-02,    3.17570871152,    -0.0097814210192
4.46,  0.6440137386493E-01,    0.3250892707892E-01,    -0.1000580658360E-03,    -0.2366757781413E-02,    3.17160264185,    -0.00976176252059
4.47,  0.6440137386493E-01,    0.3246598425196E-01,    -0.9985344792005E-04,    -0.2364991224098E-02,    3.16741309775,    -0.00974179979708
4.48,  0.6440137386493E-01,    0.3242218964988E-01,    -0.9964602668114E-04,    -0.2363165802872E-02,    3.16314045365,    -0.00972156357865
4.49,  0.6440137386493E-01,    0.3237754606722E-01,    -0.9943510044289E-04,    -0.2361281633263E-02,    3.15878498217,    -0.00970098540906
4.5,  0.6440137386493E-01,    0.3233206241615E-01,    -0.9921985750883E-04,    -0.2359338788060E-02,    3.1543475528,    -0.00967998609842
4.51,  0.6440137386493E-01,    0.3228573289582E-01,    -0.9900057274121E-04,    -0.2357337495868E-02,    3.14982759959,    -0.00965859246256
4.52,  0.6440137386493E-01,    0.3223856152197E-01,    -0.9877752715804E-04,    -0.2355277885803E-02,    3.14522551434,    -0.00963683191786
4.53,  0.6440137386493E-01,    0.3219055060793E-01,    -0.9855101478034E-04,    -0.2353160151923E-02,    3.14054152272,    -0.0096147331493
4.54,  0.6440137386493E-01,    0.3214170404378E-01,    -0.9832185349920E-04,    -0.2350984500815E-02,    3.13577600427,    -0.00959237595114
4.55,  0.6440137386493E-01,    0.3209202605266E-01,    -0.9808967867744E-04,    -0.2348751003205E-02,    3.13092937099,    -0.00956972474902
4.56,  0.6440137386493E-01,    0.3204151513449E-01,    -0.9785437438229E-04,    -0.2346459864880E-02,    3.12600147654,    -0.00954676823242
4.57,  0.6440137386493E-01,    0.3199017655537E-01,    -0.9761578556627E-04,    -0.2344111203462E-02,    3.12099283467,    -0.00952349127476
4.58,  0.6440137386493E-01,    0.3193801096850E-01,    -0.9737414955321E-04,    -0.2341705218251E-02,    3.11590350912,    -0.00949991702958
4.59,  0.6440137386493E-01,    0.3188502162719E-01,    -0.9712970530913E-04,    -0.2339242076246E-02,    3.11073381729,    -0.00947606881065
4.6,  0.6440137386493E-01,    0.3183121380573E-01,    -0.9688217455595E-04,    -0.2336721902378E-02,    3.10548427373,    -0.00945191946887
4.61,  0.6440137386493E-01,    0.3177658757624E-01,    -0.9663201432044E-04,    -0.2334144937670E-02,    3.10015488549,    -0.00942751359224
4.62,  0.6440137386493E-01,    0.3172114699489E-01,    -0.9637904621512E-04,    -0.2331511298123E-02,    3.09474604828,    -0.00940283377708
4.63,  0.6440137386493E-01,    0.3166489419900E-01,    -0.9612337431572E-04,    -0.2328821194237E-02,    3.08925797063,    -0.00937789017714
4.64,  0.6440137386493E-01,    0.3160783239252E-01,    -0.9586485939801E-04,    -0.2326074786010E-02,    3.08369096512,    -0.00935266920956
4.65,  0.6440137386493E-01,    0.3154996728974E-01,    -0.9560318391708E-04,    -0.2323272221785E-02,    3.07804558924,    -0.00932713989435
4.66,  0.6440137386493E-01,    0.3149129892530E-01,    -0.9533855284599E-04,    -0.2320413718036E-02,    3.07232184637,    -0.00930132222888
4.67,  0.6440137386493E-01,    0.3143182747233E-01,    -0.9507127139592E-04,    -0.2317499497813E-02,    3.0665197534,    -0.00927524598985
4.68,  0.6440137386493E-01,    0.3137156165657E-01,    -0.9480076646648E-04,    -0.2314529660516E-02,    3.06064016162,    -0.00924885526502
4.69,  0.6440137386493E-01,    0.3131050263875E-01,    -0.9452706670791E-04,    -0.2311504439551E-02,    3.05468318427,    -0.00922215284955
4.7,  0.6440137386493E-01,    0.3124865244450E-01,    -0.9425021379586E-04,    -0.2308424029499E-02,    3.04864901898,    -0.00919514280935
4.71,  0.6440137386493E-01,    0.3118601839276E-01,    -0.9396973673153E-04,    -0.2305288546671E-02,    3.04253837978,    -0.00916777919332
4.72,  0.6440137386493E-01,    0.3112259972442E-01,    -0.9368589927834E-04,    -0.2302098267483E-02,    3.03635119263,    -0.00914008773447
4.73,  0.6440137386493E-01,    0.3105839624162E-01,    -0.9339918433940E-04,    -0.2298853441457E-02,    3.03008743821,    -0.00911211554531
4.74,  0.6440137386493E-01,    0.3099341792212E-01,    -0.9310885257893E-04,    -0.2295554120164E-02,    3.02374808996,    -0.00908379049551
4.75,  0.6440137386493E-01,    0.3092766888387E-01,    -0.9281479215428E-04,    -0.2292200543257E-02,    3.01733354965,    -0.00905510167359
4.76,  0.6440137386493E-01,    0.3086114302689E-01,    -0.9251782110170E-04,    -0.2288793046326E-02,    3.01084322214,    -0.00902612888797
4.77,  0.6440137386493E-01,    0.3079384879476E-01,    -0.9221757602881E-04,    -0.2285331724510E-02,    3.0042779312,    -0.00899683668574
4.78,  0.6440137386493E-01,    0.3072579483904E-01,    -0.9191365235540E-04,    -0.2281816717812E-02,    2.99763852088,    -0.00896718559565
4.79,  0.6440137386493E-01,    0.3065698227170E-01,    -0.9160621644489E-04,    -0.2278248295411E-02,    2.99092509968,    -0.00893719184828
4.8,  0.6440137386493E-01,    0.3058741188555E-01,    -0.9129558924368E-04,    -0.2274626685637E-02,    2.98413774493,    -0.00890688675548
4.81,  0.6440137386493E-01,    0.3051708550662E-01,    -0.9098205040770E-04,    -0.2270952122950E-02,    2.97727663479,    -0.00887629760075
4.82,  0.6440137386493E-01,    0.3044601231227E-01,    -0.9066532692323E-04,    -0.2267224749874E-02,    2.97034266461,    -0.00884539774861
4.83,  0.6440137386493E-01,    0.3037419044104E-01,    -0.9034599920717E-04,    -0.2263444891067E-02,    2.96333565278,    -0.00881424382509
4.84,  0.6440137386493E-01,    0.3030162713723E-01,    -0.9002371311939E-04,    -0.2259612665455E-02,    2.95625630607,    -0.00878280127994
4.85,  0.6440137386493E-01,    0.3022832580569E-01,    -0.8969873218832E-04,    -0.2255728344657E-02,    2.94910495665,    -0.00875109582325
4.86,  0.6440137386493E-01,    0.3015429055197E-01,    -0.8937078646795E-04,    -0.2251792087712E-02,    2.94188200507,    -0.00871910111882
4.87,  0.6440137386493E-01,    0.3007952472335E-01,    -0.8904025584756E-04,    -0.2247804176658E-02,    2.93458777789,    -0.00868685422903
4.88,  0.6440137386493E-01,    0.3000402939897E-01,    -0.8870729350791E-04,    -0.2243764853437E-02,    2.92722238039,    -0.00865437009833
4.89,  0.6440137386493E-01,    0.2992781267284E-01,    -0.8837168547646E-04,    -0.2239674286922E-02,    2.91978660223,    -0.00862162785136
4.9,  0.6440137386493E-01,    0.2985087775101E-01,    -0.8803352857708E-04,    -0.2235532735663E-02,    2.9122807562,    -0.00858863693435
4.91,  0.6440137386493E-01,    0.2977322784098E-01,    -0.8769276657590E-04,    -0.2231340422468E-02,    2.90470515522,    -0.00855539186106
4.92,  0.6440137386493E-01,    0.2969486576994E-01,    -0.8734951047324E-04,    -0.2227097607158E-02,    2.89706007512,    -0.0085219034608
4.93,  0.6440137386493E-01,    0.2961579661441E-01,    -0.8700370309615E-04,    -0.2222804512477E-02,    2.88934601116,    -0.00848816615572
4.94,  0.6440137386493E-01,    0.2953602451241E-01,    -0.8665535234499E-04,    -0.2218461385481E-02,    2.88156336706,    -0.00845418071658
4.95,  0.6440137386493E-01,    0.2945555330015E-01,    -0.8630441035852E-04,    -0.2214068463040E-02,    2.87371251709,    -0.008419942474
4.96,  0.6440137386493E-01,    0.2937438688525E-01,    -0.8595082545705E-04,    -0.2209625987734E-02,    2.86579384246,    -0.00838544638605
4.97,  0.6440137386493E-01,    0.2929252936136E-01,    -0.8559450190918E-04,    -0.2205134203320E-02,    2.85780774257,    -0.00835068311309
4.98,  0.6440137386493E-01,    0.2920998521158E-01,    -0.8523544483703E-04,    -0.2200593357033E-02,    2.84975465479,    -0.00831565315483
4.99,  0.6440137386493E-01,    0.2912675863167E-01,    -0.8487359869752E-04,    -0.2196003697597E-02,    2.84163498846,    -0.00828035109244
5.0,  0.6440137386493E-01,    0.2904285388961E-01,    -0.8450892091155E-04,    -0.2191365475000E-02,    2.83344915996,    -0.00824477277186
5.01,  0.6440137386493E-01,    0.2895827524865E-01,    -0.8414139496358E-04,    -0.2186678941727E-02,    2.82519758523,    -0.00820891658181
5.02,  0.6440137386493E-01,    0.2887302716727E-01,    -0.8377101271828E-04,    -0.2181944351404E-02,    2.81688069925,    -0.00817278172861
5.03,  0.6440137386493E-01,    0.2878711423818E-01,    -0.8339777974219E-04,    -0.2177161958540E-02,    2.80849895007,    -0.00813636875534
5.04,  0.6440137386493E-01,    0.2870054070284E-01,    -0.8302171377069E-04,    -0.2172332025237E-02,    2.8000527515,    -0.00809967939226
5.05,  0.6440137386493E-01,    0.2861331090830E-01,    -0.8264287263981E-04,    -0.2167454814081E-02,    2.79154252764,    -0.00806271928193
5.06,  0.6440137386493E-01,    0.2852542977138E-01,    -0.8226125413378E-04,    -0.2162530582965E-02,    2.78296875818,    -0.00802548820817
5.07,  0.6440137386493E-01,    0.2843690142617E-01,    -0.8187698051130E-04,    -0.2157559609171E-02,    2.77433184646,    -0.00798799809866
5.08,  0.6440137386493E-01,    0.2834773063496E-01,    -0.8149006381132E-04,    -0.2152542150483E-02,    2.76563225707,    -0.00795025012793
5.09,  0.6440137386493E-01,    0.2825792050315E-01,    -0.8110068522203E-04,    -0.2147478509732E-02,    2.75687029299,    -0.00791226197288
5.1,  0.6440137386493E-01,    0.2816747837590E-01,    -0.8070866643623E-04,    -0.2142368895892E-02,    2.74804667082,    -0.00787401623768
5.11,  0.6440137386493E-01,    0.2807640762053E-01,    -0.8031435043842E-04,    -0.2137213633345E-02,    2.73916171908,    -0.00783554638424
5.12,  0.6440137386493E-01,    0.2798471208696E-01,    -0.7991768476615E-04,    -0.2132012980906E-02,    2.73021581336,    -0.00779684729426
5.13,  0.6440137386493E-01,    0.2789239739151E-01,    -0.7951882030844E-04,    -0.2126767226015E-02,    2.72120950161,    -0.00775793368863
5.14,  0.6440137386493E-01,    0.2779946771781E-01,    -0.7911783150720E-04,    -0.2121476643247E-02,    2.71214319198,    -0.00771881282997
5.15,  0.6440137386493E-01,    0.2770592875746E-01,    -0.7871472702732E-04,    -0.2116141506710E-02,    2.70301743975,    -0.00767948556364
5.16,  0.6440137386493E-01,    0.2761178434865E-01,    -0.7830958338245E-04,    -0.2110762114515E-02,    2.69383261938,    -0.00763995935439
5.17,  0.6440137386493E-01,    0.2751703960100E-01,    -0.7790243352480E-04,    -0.2105338741971E-02,    2.68458922937,    -0.00760023741705
5.18,  0.6440137386493E-01,    0.2742169973155E-01,    -0.7749331655015E-04,    -0.2099871682772E-02,    2.67528777869,    -0.00756032356587
5.19,  0.6440137386493E-01,    0.2732576999417E-01,    -0.7708227045926E-04,    -0.2094361214303E-02,    2.66592877992,    -0.00752022150822
5.2,  0.6440137386493E-01,    0.2722925485417E-01,    -0.7666935314704E-04,    -0.2088807640410E-02,    2.6565126687,    -0.00747993689239
5.21,  0.6440137386493E-01,    0.2713215878766E-01,    -0.7625457239502E-04,    -0.2083211255400E-02,    2.64703988172,    -0.00743947047756
5.22,  0.6440137386493E-01,    0.2703448734100E-01,    -0.7583797512412E-04,    -0.2077572350788E-02,    2.6375109601,    -0.00739882684138
5.23,  0.6440137386493E-01,    0.2693624564299E-01,    -0.7541954212161E-04,    -0.2071891224743E-02,    2.62792640419,    -0.00735800410943
5.24,  0.6440137386493E-01,    0.2683743861389E-01,    -0.7499924603605E-04,    -0.2066168175482E-02,    2.61828669404,    -0.00731699961327
5.25,  0.6440137386493E-01,    0.2673807128256E-01,    -0.7457706603682E-04,    -0.2060403508621E-02,    2.60859232025,    -0.00727581132067
5.26,  0.6440137386493E-01,    0.2663814843412E-01,    -0.7415299678643E-04,    -0.2054597530262E-02,    2.59884374967,    -0.00723443871087
5.27,  0.6440137386493E-01,    0.2653767534630E-01,    -0.7372705243085E-04,    -0.2048750547966E-02,    2.5890414972,    -0.00719288316399
5.28,  0.6440137386493E-01,    0.2643665859395E-01,    -0.7329912384045E-04,    -0.2042862846897E-02,    2.57918620429,    -0.00715113403321
5.29,  0.6440137386493E-01,    0.2633510226510E-01,    -0.7286931986723E-04,    -0.2036934762169E-02,    2.56927826977,    -0.00710920193827
5.3,  0.6440137386493E-01,    0.2623301166059E-01,    -0.7243750209618E-04,    -0.2030966588383E-02,    2.55931821079,    -0.00706707337524
5.31,  0.6440137386493E-01,    0.2613039164828E-01,    -0.7200382365058E-04,    -0.2024958656872E-02,    2.54930650227,    -0.00702476328298
5.32,  0.6440137386493E-01,    0.2602724663081E-01,    -0.7156822426381E-04,    -0.2018911288593E-02,    2.53924357374,    -0.00698226578184
5.33,  0.6440137386493E-01,    0.2592358273314E-01,    -0.7113071893294E-04,    -0.2012824795100E-02,    2.52913002275,    -0.00693958233492
5.34,  0.6440137386493E-01,    0.2581940530051E-01,    -0.7069132029184E-04,    -0.2006699497482E-02,    2.51896637078,    -0.00689671417481
5.35,  0.6440137386493E-01,    0.2571471894311E-01,    -0.7025004478380E-04,    -0.2000535722252E-02,    2.50875306762,    -0.00685366290574
5.36,  0.6440137386493E-01,    0.2560952930748E-01,    -0.6980702438298E-04,    -0.1994333786791E-02,    2.49849066414,    -0.00681044140322
5.37,  0.6440137386493E-01,    0.2550384024329E-01,    -0.6936234090326E-04,    -0.1988094045380E-02,    2.48817953593,    -0.0067670576491
5.38,  0.6440137386493E-01,    0.2539766358840E-01,    -0.6891576270268E-04,    -0.1981816717216E-02,    2.47782083789,    -0.00672348904416
5.39,  0.6440137386493E-01,    0.2529100033238E-01,    -0.6846779150341E-04,    -0.1975502236899E-02,    2.46741466657,    -0.00667978453692
5.4,  0.6440137386493E-01,    0.2518385406866E-01,    -0.6801815059128E-04,    -0.1969150909871E-02,    2.45696137255,    -0.00663591713086
5.41,  0.6440137386493E-01,    0.2507623378188E-01,    -0.6756706035249E-04,    -0.1962763059145E-02,    2.44646183238,    -0.00659190832707
5.42,  0.6440137386493E-01,    0.2496814353383E-01,    -0.6711468499189E-04,    -0.1956339041472E-02,    2.43591644232,    -0.00654777414555
5.43,  0.6440137386493E-01,    0.2485958840271E-01,    -0.6666094242400E-04,    -0.1949879188505E-02,    2.42532569783,    -0.00650350657795
5.44,  0.6440137386493E-01,    0.2475057370575E-01,    -0.6620593671024E-04,    -0.1943383839175E-02,    2.41469011763,    -0.00645911577661
5.45,  0.6440137386493E-01,    0.2464110544584E-01,    -0.6574969834727E-04,    -0.1936853333064E-02,    2.4040102874,    -0.00641460471681
5.46,  0.6440137386493E-01,    0.2453118860169E-01,    -0.6529231448349E-04,    -0.1930288020751E-02,    2.39328669285,    -0.00636998190083
5.47,  0.6440137386493E-01,    0.2442082973062E-01,    -0.6483383667453E-04,    -0.1923688233405E-02,    2.38251997372,    -0.00632525235849
5.48,  0.6440137386493E-01,    0.2431003332604E-01,    -0.6437440937281E-04,    -0.1917054341006E-02,    2.37171056839,    -0.00628043018271
5.49,  0.6440137386493E-01,    0.2419880170421E-01,    -0.6391396530309E-04,    -0.1910386729745E-02,    2.36085870285,    -0.00623550881006
5.5,  0.6440137386493E-01,    0.2408715290038E-01,    -0.6345230572406E-04,    -0.1903685570884E-02,    2.34996613662,    -0.00619046885113
5.51,  0.6440137386493E-01,    0.2397508467377E-01,    -0.6299021389952E-04,    -0.1896951401785E-02,    2.3390326511,    -0.0061453867219
5.52,  0.6440137386493E-01,    0.2386259878122E-01,    -0.6252685910902E-04,    -0.1890184516179E-02,    2.32805841768,    -0.00610018137649
5.53,  0.6440137386493E-01,    0.2374970538284E-01,    -0.6206275536928E-04,    -0.1883385276539E-02,    2.31704442759,    -0.00605490296286
5.54,  0.6440137386493E-01,    0.2363640899571E-01,    -0.6159773124660E-04,    -0.1876554046256E-02,    2.30599112153,    -0.00600953475577
5.55,  0.6440137386493E-01,    0.2352271289384E-01,    -0.6113181925856E-04,    -0.1869691230377E-02,    2.29489881891,    -0.00596407992766
5.56,  0.6440137386493E-01,    0.2340862765679E-01,    -0.6066489429797E-04,    -0.1862797096151E-02,    2.28376855188,    -0.00591852627297
5.57,  0.6440137386493E-01,    0.2329415938259E-01,    -0.6019737898767E-04,    -0.1855872047756E-02,    2.27260091537,    -0.00587291502319
5.58,  0.6440137386493E-01,    0.2317931241199E-01,    -0.5972898279669E-04,    -0.1848916431268E-02,    2.26139633288,    -0.00582721783382
5.59,  0.6440137386493E-01,    0.2306409637842E-01,    -0.5925992571038E-04,    -0.1841930578773E-02,    2.25015574424,    -0.00578145616687
5.6,  0.6440137386493E-01,    0.2294850904064E-01,    -0.5879028589625E-04,    -0.1834914983215E-02,    2.23887893079,    -0.00573563764841
5.61,  0.6440137386493E-01,    0.2283255817845E-01,    -0.5831947581234E-04,    -0.1827869949890E-02,    2.22756665156,    -0.0056897049573
5.62,  0.6440137386493E-01,    0.2271625306246E-01,    -0.5784802891840E-04,    -0.1820795861310E-02,    2.21621981097,    -0.00564371013838
5.63,  0.6440137386493E-01,    0.2259959724063E-01,    -0.5737572252816E-04,    -0.1813693105903E-02,    2.20483875518,    -0.00559763146616
5.64,  0.6440137386493E-01,    0.2248259815077E-01,    -0.5690256964744E-04,    -0.1806562025356E-02,    2.19342420983,    -0.00555147020951
5.65,  0.6440137386493E-01,    0.2236526239695E-01,    -0.5642891005345E-04,    -0.1799402995892E-02,    2.18197681921,    -0.00550525951741
5.66,  0.6440137386493E-01,    0.2224759443211E-01,    -0.5595472506943E-04,    -0.1792216422219E-02,    2.17049701777,    -0.00545899756775
5.67,  0.6440137386493E-01,    0.2212959904975E-01,    -0.5547973341978E-04,    -0.1785002695831E-02,    2.15898527315,    -0.005412656919
5.68,  0.6440137386493E-01,    0.2201128325499E-01,    -0.5500408218860E-04,    -0.1777762185597E-02,    2.14744226878,    -0.00536625192084
5.69,  0.6440137386493E-01,    0.2189265419187E-01,    -0.5452792922462E-04,    -0.1770495273020E-02,    2.13586870165,    -0.00531979797313
5.7,  0.6440137386493E-01,    0.2177371667686E-01,    -0.5405130228981E-04,    -0.1763202356707E-02,    2.12426504164,    -0.00527329778437
5.71,  0.6440137386493E-01,    0.2165447333281E-01,    -0.5357410841914E-04,    -0.1755883867510E-02,    2.11263154466,    -0.00522674228479
5.72,  0.6440137386493E-01,    0.2153493715355E-01,    -0.5309640737790E-04,    -0.1748540085197E-02,    2.1009694784,    -0.00518013730516
5.73,  0.6440137386493E-01,    0.2141511526774E-01,    -0.5261866812248E-04,    -0.1741171439890E-02,    2.08927953832,    -0.00513352859732
5.74,  0.6440137386493E-01,    0.2129500824218E-01,    -0.5214071423000E-04,    -0.1733778360447E-02,    2.07756177972,    -0.00508689894927
5.75,  0.6440137386493E-01,    0.2117462084569E-01,    -0.5166245044318E-04,    -0.1726361268617E-02,    2.06581666787,    -0.00504023906763
5.76,  0.6440137386493E-01,    0.2105396240578E-01,    -0.5118401718513E-04,    -0.1718920517535E-02,    2.05404511276,    -0.00499356265221
5.77,  0.6440137386493E-01,    0.2093303861453E-01,    -0.5070553275146E-04,    -0.1711456534491E-02,    2.04224766971,    -0.00494688124404
5.78,  0.6440137386493E-01,    0.2081185477321E-01,    -0.5022693928974E-04,    -0.1703969711978E-02,    2.03042485592,    -0.004900189199
5.79,  0.6440137386493E-01,    0.2069041646936E-01,    -0.4974826559637E-04,    -0.1696460460023E-02,    2.01857721652,    -0.00485348932648
5.8,  0.6440137386493E-01,    0.2056873112914E-01,    -0.4926955906145E-04,    -0.1688929155246E-02,    2.00670547601,    -0.0048067862499
5.81,  0.6440137386493E-01,    0.2044680462588E-01,    -0.4879098288713E-04,    -0.1681376221907E-02,    1.9948102074,    -0.00476009589143
5.82,  0.6440137386493E-01,    0.2032464395793E-01,    -0.4831265038269E-04,    -0.1673802042916E-02,    1.98289209346,    -0.00471342930563
5.83,  0.6440137386493E-01,    0.2020225575796E-01,    -0.4783474231385E-04,    -0.1666207044346E-02,    1.97095178126,    -0.00466680412818
5.84,  0.6440137386493E-01,    0.2007964468682E-01,    -0.4735698783526E-04,    -0.1658591646632E-02,    1.95898972554,    -0.00462019393515
5.85,  0.6440137386493E-01,    0.1995681737382E-01,    -0.4687950393938E-04,    -0.1650956262592E-02,    1.94700657306,    -0.00457361014043
5.86,  0.6440137386493E-01,    0.1983377987233E-01,    -0.4640224830355E-04,    -0.1643301309489E-02,    1.93500291437,    -0.00452704861498
5.87,  0.6440137386493E-01,    0.1971053693568E-01,    -0.4592520543449E-04,    -0.1635627227541E-02,    1.92297921324,    -0.00448050784727
5.88,  0.6440137386493E-01,    0.1958709810940E-01,    -0.4544845474986E-04,    -0.1627934370225E-02,    1.91093640092,    -0.00443399558535
5.89,  0.6440137386493E-01,    0.1946346736516E-01,    -0.4497233029020E-04,    -0.1620223216724E-02,    1.89887486489,    -0.00438754441856
5.9,  0.6440137386493E-01,    0.1933965023615E-01,    -0.4449640033756E-04,    -0.1612494171814E-02,    1.88679514499,    -0.00434111222805
5.91,  0.6440137386493E-01,    0.1921565422791E-01,    -0.4402092885845E-04,    -0.1604747651167E-02,    1.87469797345,    -0.00429472476668
5.92,  0.6440137386493E-01,    0.1909148494961E-01,    -0.4354591486418E-04,    -0.1596984082130E-02,    1.86258389752,    -0.00424838193797
5.93,  0.6440137386493E-01,    0.1896714916758E-01,    -0.4307125128063E-04,    -0.1589203885149E-02,    1.85045357732,    -0.00420207329567
5.94,  0.6440137386493E-01,    0.1884265281156E-01,    -0.4259707161440E-04,    -0.1581407496845E-02,    1.83830759137,    -0.00415581186482
5.95,  0.6440137386493E-01,    0.1871800267138E-01,    -0.4212338434807E-04,    -0.1573595331379E-02,    1.82614660209,    -0.00410959847298
5.96,  0.6440137386493E-01,    0.1859320449508E-01,    -0.4165023377258E-04,    -0.1565767822665E-02,    1.81397117025,    -0.00406343744123
5.97,  0.6440137386493E-01,    0.1846826435388E-01,    -0.4117766217985E-04,    -0.1557925411259E-02,    1.80178188818,    -0.0040173328956
5.98,  0.6440137386493E-01,    0.1834318839635E-01,    -0.4070567237725E-04,    -0.1550068534951E-02,    1.78957935574,    -0.00397128510998
5.99,  0.6440137386493E-01,    0.1821798282813E-01,    -0.4023421433937E-04,    -0.1542197630796E-02,    1.77736417835,    -0.00392528920384
6.0,  0.6440137386493E-01,    0.1809265492502E-01,    -0.3976330029250E-04,    -0.1534313119087E-02,    1.76513706586,    -0.00387934637
6.01,  0.6440137386493E-01,    0.1796720967726E-01,    -0.3929311504336E-04,    -0.1526415467399E-02,    1.7528985051,    -0.00383347463838
6.02,  0.6440137386493E-01,    0.1784165363951E-01,    -0.3882357324210E-04,    -0.1518505095359E-02,    1.74064913556,    -0.00378766568216
6.03,  0.6440137386493E-01,    0.1771599319253E-01,    -0.3835475686800E-04,    -0.1510582443157E-02,    1.72838957976,    -0.00374192749932
6.04,  0.6440137386493E-01,    0.1759023424020E-01,    -0.3788676921383E-04,    -0.1502647956678E-02,    1.71612041368,    -0.0036962701672
6.05,  0.6440137386493E-01,    0.1746438302260E-01,    -0.3741938965836E-04,    -0.1494702083570E-02,    1.70384224611,    -0.00365067216179
6.06,  0.6440137386493E-01,    0.1733844752081E-01,    -0.3695296100543E-04,    -0.1486745231749E-02,    1.69155585569,    -0.00360516692736
6.07,  0.6440137386493E-01,    0.1721243325392E-01,    -0.3648764321337E-04,    -0.1478777897712E-02,    1.67926178087,    -0.0035597700696
6.08,  0.6440137386493E-01,    0.1708634557825E-01,    -0.3602326443659E-04,    -0.1470800536524E-02,    1.66696054422,    -0.00351446482308
6.09,  0.6440137386493E-01,    0.1696019160997E-01,    -0.3555991961572E-04,    -0.1462813562681E-02,    1.65465284,    -0.00346926045031
6.1,  0.6440137386493E-01,    0.1683397794275E-01,    -0.3509762019293E-04,    -0.1454817439776E-02,    1.64233931149,    -0.0034241580676
6.11,  0.6440137386493E-01,    0.1670771050282E-01,    -0.3463652707642E-04,    -0.1446812606490E-02,    1.63002053686,    -0.00337917337331
6.12,  0.6440137386493E-01,    0.1658139376686E-01,    -0.3417652027362E-04,    -0.1438799540230E-02,    1.61769695286,    -0.00333429466084
6.13,  0.6440137386493E-01,    0.1645503529525E-01,    -0.3371753535347E-04,    -0.1430778688082E-02,    1.6053692971,    -0.00328951564424
6.14,  0.6440137386493E-01,    0.1632864287482E-01,    -0.3325985786725E-04,    -0.1422750477185E-02,    1.59303832925,    -0.00324486418217
6.15,  0.6440137386493E-01,    0.1620222180896E-01,    -0.3280366808642E-04,    -0.1414715382915E-02,    1.58070456673,    -0.00320035786209
6.16,  0.6440137386493E-01,    0.1607577886236E-01,    -0.3234894579892E-04,    -0.1406673848031E-02,    1.5683686695,    -0.00315599471209
6.17,  0.6440137386493E-01,    0.1594931921052E-01,    -0.3189557737526E-04,    -0.1398626358798E-02,    1.55603114249,    -0.00311176364637
6.18,  0.6440137386493E-01,    0.1582284833621E-01,    -0.3144364010735E-04,    -0.1390573377371E-02,    1.54369252061,    -0.0030676722056
6.19,  0.6440137386493E-01,    0.1569637298143E-01,    -0.3099312405944E-04,    -0.1382515374005E-02,    1.5313534616,    -0.00302371942043
6.2,  0.6440137386493E-01,    0.1556990097780E-01,    -0.3054409529796E-04,    -0.1374452777103E-02,    1.51901472954,    -0.00297991173639
6.21,  0.6440137386493E-01,    0.1544343746232E-01,    -0.3009665308966E-04,    -0.1366386071210E-02,    1.50667682559,    -0.00293625883802
6.22,  0.6440137386493E-01,    0.1531698865362E-01,    -0.2965066996385E-04,    -0.1358315717767E-02,    1.49434035645,    -0.00289274828916
6.23,  0.6440137386493E-01,    0.1519056113774E-01,    -0.2920624787220E-04,    -0.1350242174925E-02,    1.48200596466,    -0.00284939003631
6.24,  0.6440137386493E-01,    0.1506416065210E-01,    -0.2876355481383E-04,    -0.1342165915487E-02,    1.46967420996,    -0.00280620046964
6.25,  0.6440137386493E-01,    0.1493779174629E-01,    -0.2832208754175E-04,    -0.1334087405165E-02,    1.45734553622,    -0.00276313049188
6.26,  0.6440137386493E-01,    0.1481146268702E-01,    -0.2788223178432E-04,    -0.1326007123057E-02,    1.44502074995,    -0.00272021773506
6.27,  0.6440137386493E-01,    0.1468518256792E-01,    -0.2744474714124E-04,    -0.1317925535976E-02,    1.43270073833,    -0.00267753630646
6.28,  0.6440137386493E-01,    0.1455895361517E-01,    -0.2700902898803E-04,    -0.1309843115748E-02,    1.42038571855,    -0.00263502721834
6.29,  0.6440137386493E-01,    0.1443278077524E-01,    -0.2657469105713E-04,    -0.1301760334670E-02,    1.40807617319,    -0.00259265278606
6.3,  0.6440137386493E-01,    0.1430667228220E-01,    -0.2614208937257E-04,    -0.1293677659066E-02,    1.39577290558,    -0.00255044774367
6.31,  0.6440137386493E-01,    0.1418063444002E-01,    -0.2571137694733E-04,    -0.1285595558054E-02,    1.38347653073,    -0.00250842701925
6.32,  0.6440137386493E-01,    0.1405467231374E-01,    -0.2528224221325E-04,    -0.1277514527334E-02,    1.3711875428,    -0.00246656021593
6.33,  0.6440137386493E-01,    0.1392879570322E-01,    -0.2485522417119E-04,    -0.1269434997041E-02,    1.35890689788,    -0.00242489991914
6.34,  0.6440137386493E-01,    0.1380300562772E-01,    -0.2443017485266E-04,    -0.1261357481225E-02,    1.34663469539,    -0.00238343169294
6.35,  0.6440137386493E-01,    0.1367730909886E-01,    -0.2400675981582E-04,    -0.1253282458156E-02,    1.3343716194,    -0.00234212290886
6.36,  0.6440137386493E-01,    0.1355171459943E-01,    -0.2358534249383E-04,    -0.1245210404508E-02,    1.32211849751,    -0.00230100902379
6.37,  0.6440137386493E-01,    0.1342622499586E-01,    -0.2316547902764E-04,    -0.1237141818583E-02,    1.30987560935,    -0.0022600467344
6.38,  0.6440137386493E-01,    0.1330085180871E-01,    -0.2274750630404E-04,    -0.1229077126415E-02,    1.2976440789,    -0.00221926890771
6.39,  0.6440137386493E-01,    0.1317559905955E-01,    -0.2233199902132E-04,    -0.1221016821910E-02,    1.28542429849,    -0.00217873161184
6.4,  0.6440137386493E-01,    0.1305046881105E-01,    -0.2191834435214E-04,    -0.1212961400789E-02,    1.27321646937,    -0.00213837505875
6.41,  0.6440137386493E-01,    0.1292546897891E-01,    -0.2150662771784E-04,    -0.1204911345126E-02,    1.2610213638,    -0.00209820758223
6.42,  0.6440137386493E-01,    0.1280060654693E-01,    -0.2109681808016E-04,    -0.1196867139845E-02,    1.24883966312,    -0.00205822615416
6.43,  0.6440137386493E-01,    0.1267588792363E-01,    -0.2068909572936E-04,    -0.1188829264989E-02,    1.23667199255,    -0.00201844836384
6.44,  0.6440137386493E-01,    0.1255131942880E-01,    -0.2028356248928E-04,    -0.1180798185201E-02,    1.22451896866,    -0.0019788841453
6.45,  0.6440137386493E-01,    0.1242690678745E-01,    -0.1988032158953E-04,    -0.1172774404868E-02,    1.21238115,    -0.00193954356971
6.46,  0.6440137386493E-01,    0.1230265435673E-01,    -0.1947921824246E-04,    -0.1164758388622E-02,    1.20025896163,    -0.00190041153585
6.47,  0.6440137386493E-01,    0.1217856810088E-01,    -0.1908006234679E-04,    -0.1156750633110E-02,    1.18815298545,    -0.00186146949725
6.48,  0.6440137386493E-01,    0.1205465600958E-01,    -0.1868312527406E-04,    -0.1148751610952E-02,    1.17606400093,    -0.00182274392918
6.49,  0.6440137386493E-01,    0.1193092319490E-01,    -0.1828868220148E-04,    -0.1140761812349E-02,    1.16399250682,    -0.00178426167819
6.5,  0.6440137386493E-01,    0.1180737516868E-01,    -0.1789633354377E-04,    -0.1132781721707E-02,    1.15193904085,    -0.00174598376037
6.51,  0.6440137386493E-01,    0.1168401850101E-01,    -0.1750640752525E-04,    -0.1124811824501E-02,    1.139904244,    -0.00170794219759
6.52,  0.6440137386493E-01,    0.1156085839551E-01,    -0.1711880914799E-04,    -0.1116852600503E-02,    1.12788862395,    -0.00167012772176
6.53,  0.6440137386493E-01,    0.1143790061496E-01,    -0.1673340265506E-04,    -0.1108904536765E-02,    1.11589274292,    -0.0016325270883
6.54,  0.6440137386493E-01,    0.1131515116443E-01,    -0.1635040130233E-04,    -0.1100968119686E-02,    1.10391718677,    -0.00159516110267
6.55,  0.6440137386493E-01,    0.1119261649286E-01,    -0.1597007309730E-04,    -0.1093043835245E-02,    1.09196258467,    -0.00155805591193
6.56,  0.6440137386493E-01,    0.1107030202460E-01,    -0.1559203039834E-04,    -0.1085132166149E-02,    1.08002946581,    -0.0015211736974
6.57,  0.6440137386493E-01,    0.1094821251546E-01,    -0.1521648073556E-04,    -0.1077233591088E-02,    1.06811829419,    -0.00148453470591
6.58,  0.6440137386493E-01,    0.1082635456886E-01,    -0.1484335330473E-04,    -0.1069348602058E-02,    1.05622971404,    -0.00144813202973
6.59,  0.6440137386493E-01,    0.1070473453478E-01,    -0.1447277448973E-04,    -0.1061477689899E-02,    1.04436434486,    -0.001411977999
6.6,  0.6440137386493E-01,    0.1058335757689E-01,    -0.1410470930520E-04,    -0.1053621325643E-02,    1.03252269043,    -0.00137606920051
6.61,  0.6440137386493E-01,    0.1046222738083E-01,    -0.1373919992758E-04,    -0.1045780002143E-02,    1.02070511032,    -0.00134040974903
6.62,  0.6440137386493E-01,    0.1034135512143E-01,    -0.1337617944727E-04,    -0.1037954192531E-02,    1.00891269477,    -0.00130499311681
6.63,  0.6440137386493E-01,    0.1022074161035E-01,    -0.1301603169011E-04,    -0.1030144395617E-02,    0.997145522961,    -0.00126985675025
6.64,  0.6440137386493E-01,    0.1010039098613E-01,    -0.1265806806473E-04,    -0.1022351087749E-02,    0.985403998647,    -0.00123493346973
6.65,  0.6440137386493E-01,    0.9980315396624E-02,    -0.1230317216382E-04,    -0.1014574752271E-02,    0.973689306988,    -0.0012003094794
6.66,  0.6440137386493E-01,    0.9860515825920E-02,    -0.1195117545509E-04,    -0.1006815863095E-02,    0.962001543992,    -0.00116596833708
6.67,  0.6440137386493E-01,    0.9740997783394E-02,    -0.1160165745182E-04,    -0.9990749043569E-03,    0.95034124716,    -0.00113186901969
6.68,  0.6440137386493E-01,    0.9621767477522E-02,    -0.1125502378434E-04,    -0.9913523588427E-03,    0.938709022197,    -0.00109805110091
6.69,  0.6440137386493E-01,    0.9502830948325E-02,    -0.1091111776256E-04,    -0.9836487046032E-03,    0.927105458373,    -0.00106449929391
6.7,  0.6440137386493E-01,    0.9384193643926E-02,    -0.1057015654288E-04,    -0.9759644221494E-03,    0.915531087212,    -0.00103123478467
6.71,  0.6440137386493E-01,    0.9265861025250E-02,    -0.1023218235565E-04,    -0.9682999920230E-03,    0.903986441488,    -0.000998261693234
6.72,  0.6440137386493E-01,    0.9147838288291E-02,    -0.9897188816785E-05,    -0.9606558896478E-03,    0.892472028126,    -0.00096557939676
6.73,  0.6440137386493E-01,    0.9030130428100E-02,    -0.9564812177270E-05,    -0.9530325869310E-03,    0.880988334449,    -0.000933152407539
6.74,  0.6440137386493E-01,    0.8912742916324E-02,    -0.9235381438778E-05,    -0.9454305452893E-03,    0.869535894276,    -0.000901012823295
6.75,  0.6440137386493E-01,    0.8795683416756E-02,    -0.8908940400818E-05,    -0.9378502902277E-03,    0.858115455293,    -0.000869164917153
6.76,  0.6440137386493E-01,    0.8678953775597E-02,    -0.8585358528839E-05,    -0.9302922344210E-03,    0.846727197619,    -0.000837595954033
6.77,  0.6440137386493E-01,    0.8562560421147E-02,    -0.8264780867051E-05,    -0.9227568639752E-03,    0.835371748405,    -0.00080632008459
6.78,  0.6440137386493E-01,    0.8446510055871E-02,    -0.7946907528105E-05,    -0.9152446623025E-03,    0.824049761548,    -0.000775308051522
6.79,  0.6440137386493E-01,    0.8330806172722E-02,    -0.7632105121063E-05,    -0.9077560886187E-03,    0.812761577827,    -0.000744595621567
6.8,  0.6440137386493E-01,    0.8215455896417E-02,    -0.7320379365712E-05,    -0.9002916349133E-03,    0.801507892333,    -0.000714183352752
6.81,  0.6440137386493E-01,    0.8100462765332E-02,    -0.7011498567563E-05,    -0.8928517359108E-03,    0.790289050276,    -0.000684048640738
6.82,  0.6440137386493E-01,    0.7985832657094E-02,    -0.6705426632619E-05,    -0.8854368746681E-03,    0.779105625082,    -0.000654187964158
6.83,  0.6440137386493E-01,    0.7871569033595E-02,    -0.6402600092496E-05,    -0.8780474863823E-03,    0.767957954497,    -0.000624643911463
6.84,  0.6440137386493E-01,    0.7757679912855E-02,    -0.6102362171667E-05,    -0.8706840862564E-03,    0.756846820766,    -0.000595352406992
6.85,  0.6440137386493E-01,    0.7644168785478E-02,    -0.5805332678396E-05,    -0.8633470800082E-03,    0.745772564437,    -0.000566373919844
6.86,  0.6440137386493E-01,    0.7531039950971E-02,    -0.5510932758841E-05,    -0.8560369388424E-03,    0.734735604973,    -0.000537651976472
6.87,  0.6440137386493E-01,    0.7418300124608E-02,    -0.5219976636699E-05,    -0.8487541198439E-03,    0.723736597523,    -0.000509266013336
6.88,  0.6440137386493E-01,    0.7305952314282E-02,    -0.4932094724464E-05,    -0.8414990684144E-03,    0.71277583554,    -0.000481179973118
6.89,  0.6440137386493E-01,    0.7194004043460E-02,    -0.4647001175841E-05,    -0.8342722589508E-03,    0.70185405302,    -0.000453365968375
6.9,  0.6440137386493E-01,    0.7082459121184E-02,    -0.4364983721437E-05,    -0.8270741115546E-03,    0.690971621579,    -0.000425852070384
6.91,  0.6440137386493E-01,    0.6971320257121E-02,    -0.4086192321824E-05,    -0.8199050750041E-03,    0.680128805573,    -0.000398652909446
6.92,  0.6440137386493E-01,    0.6860594458788E-02,    -0.3811114849542E-05,    -0.8127655875680E-03,    0.669326288662,    -0.000371816082882
6.93,  0.6440137386493E-01,    0.6750287346947E-02,    -0.3539106911071E-05,    -0.8056561165547E-03,    0.658564619214,    -0.000345278723031
6.94,  0.6440137386493E-01,    0.6640402689278E-02,    -0.3270083524817E-05,    -0.7985770625491E-03,    0.647844164808,    -0.000319032539007
6.95,  0.6440137386493E-01,    0.6530944194514E-02,    -0.3004200546032E-05,    -0.7915288749087E-03,    0.63716528727,    -0.000293092736198
6.96,  0.6440137386493E-01,    0.6421918733033E-02,    -0.2741833674144E-05,    -0.7845120051069E-03,    0.626528656881,    -0.000267495968209
6.97,  0.6440137386493E-01,    0.6313330346569E-02,    -0.2482262769320E-05,    -0.7775268643184E-03,    0.615934667958,    -0.000242171977495
6.98,  0.6440137386493E-01,    0.6205182420985E-02,    -0.2225738166937E-05,    -0.7705738551926E-03,    0.605383650828,    -0.000217145187018
6.99,  0.6440137386493E-01,    0.6097478883597E-02,    -0.1972747861062E-05,    -0.7636534133645E-03,    0.594875988644,    -0.000192463205957
7.0,  0.6440137386493E-01,    0.5990226653850E-02,    -0.1723167634167E-05,    -0.7567659680508E-03,    0.584412356473,    -0.000168113915528
7.01,  0.6440137386493E-01,    0.5883429510898E-02,    -0.1476812324944E-05,    -0.7499119287782E-03,    0.573993123014,    -0.000144079251214
7.02,  0.6440137386493E-01,    0.5777092890803E-02,    -0.1233703732260E-05,    -0.7430916923413E-03,    0.563618818615,    -0.000120361339733
7.03,  0.6440137386493E-01,    0.5671220146177E-02,    -0.9943965619784E-06,    -0.7363056800530E-03,    0.553289770359,    -9.70142987296e-05
7.04,  0.6440137386493E-01,    0.5565815950810E-02,    -0.7587987959426E-06,    -0.7295542832556E-03,    0.543006434225,    -7.40291508237e-05
7.05,  0.6440137386493E-01,    0.5460885368396E-02,    -0.5265493911132E-06,    -0.7228379214558E-03,    0.532769304234,    -5.13706723037e-05
7.06,  0.6440137386493E-01,    0.5356431319601E-02,    -0.2978027185355E-06,    -0.7161569602507E-03,    0.522578665327,    -2.90539237596e-05
7.07,  0.6440137386493E-01,    0.5252459405941E-02,    -0.7294339910389E-07,    -0.7095118024522E-03,    0.512435063994,    -7.11642918087e-06
7.08,  0.6440137386493E-01,    0.5148973623642E-02,    0.1480438180431E-06,    -0.7029028246814E-03,    0.502338890111,    1.44432993213e-05
7.09,  0.6440137386493E-01,    0.5045978244587E-02,    0.3652402560256E-06,    -0.6963304086713E-03,    0.492290560448,    3.56331957098e-05
7.1,  0.6440137386493E-01,    0.4943477360342E-02,    0.5788821792942E-06,    -0.6897949293430E-03,    0.48229047418,    5.6476310175e-05
7.11,  0.6440137386493E-01,    0.4841474622977E-02,    0.7891270906672E-06,    -0.6832967608488E-03,    0.472338987608,    7.69880088456e-05
7.12,  0.6440137386493E-01,    0.4739975204711E-02,    0.9955652131473E-06,    -0.6768362815598E-03,    0.462436605338,    9.71283134778e-05
7.13,  0.6440137386493E-01,    0.4638982133152E-02,    0.1198163941875E-05,    -0.6704138221300E-03,    0.452583622747,    0.00011689404311
7.14,  0.6440137386493E-01,    0.4538500328807E-02,    0.1397235663787E-05,    -0.6640297667338E-03,    0.442780519884,    0.000136315674516
7.15,  0.6440137386493E-01,    0.4438534954175E-02,    0.1592212131763E-05,    -0.6576844633805E-03,    0.433027800407,    0.000155337768952
7.16,  0.6440137386493E-01,    0.4339087391479E-02,    0.1782780922983E-05,    -0.6513782122921E-03,    0.423325599169,    0.000173929846145
7.17,  0.6440137386493E-01,    0.4240162700627E-02,    0.1969876112931E-05,    -0.6451113815566E-03,    0.413674409817,    0.000192183035408
7.18,  0.6440137386493E-01,    0.4141764239654E-02,    0.2152377394669E-05,    -0.6388842916586E-03,    0.404074559966,    0.000209988038504
7.19,  0.6440137386493E-01,    0.4043897400663E-02,    0.2330879591632E-05,    -0.6326972619616E-03,    0.394526575674,    0.000227402886988
7.2,  0.6440137386493E-01,    0.3946565406487E-02,    0.2505036606596E-05,    -0.6265506141877E-03,    0.385030771365,    0.000244393815278
7.21,  0.6440137386493E-01,    0.3849771679500E-02,    0.2675285166653E-05,    -0.6204446629108E-03,    0.375587480927,    0.000261003430893
7.22,  0.6440137386493E-01,    0.3753519254649E-02,    0.2841234902840E-05,    -0.6143796954190E-03,    0.366197000454,    0.000277193649058
7.23,  0.6440137386493E-01,    0.3657813370934E-02,    0.3002745679501E-05,    -0.6083560049959E-03,    0.356859841067,    0.000292950798
7.24,  0.6440137386493E-01,    0.3562658452521E-02,    0.3159874440124E-05,    -0.6023738815880E-03,    0.347576434392,    0.000308280433183
7.25,  0.6440137386493E-01,    0.3468056104135E-02,    0.3312670719692E-05,    -0.5964336128744E-03,    0.338346936989,    0.000323187387287
7.26,  0.6440137386493E-01,    0.3374011249947E-02,    0.3462009570417E-05,    -0.5905354792284E-03,    0.329171829263,    0.00033775703126
7.27,  0.6440137386493E-01,    0.3280527158748E-02,    0.3606276412237E-05,    -0.5846797321864E-03,    0.320051430122,    0.000351831845096
7.28,  0.6440137386493E-01,    0.3187606349274E-02,    0.3745416566598E-05,    -0.5788666255969E-03,    0.310985985295,    0.000365406494302
7.29,  0.6440137386493E-01,    0.3095253129080E-02,    0.3880358301296E-05,    -0.5730964080176E-03,    0.301975915032,    0.00037857154159
7.3,  0.6440137386493E-01,    0.3003471122854E-02,    0.4009414754797E-05,    -0.5673693213863E-03,    0.293021572961,    0.000391162415102
7.31,  0.6440137386493E-01,    0.2912262422343E-02,    0.4134162256680E-05,    -0.5616855764404E-03,    0.284123163155,    0.000403332903091
7.32,  0.6440137386493E-01,    0.2821631321590E-02,    0.4253606938735E-05,    -0.5560454074430E-03,    0.275281104545,    0.000414986042803
7.33,  0.6440137386493E-01,    0.2731580293727E-02,    0.4367215260150E-05,    -0.5504489537099E-03,    0.266495638412,    0.000426069781478
7.34,  0.6440137386493E-01,    0.2642115159510E-02,    0.4476649769955E-05,    -0.5448965688606E-03,    0.257767332635,    0.00043674631902
7.35,  0.6440137386493E-01,    0.2553236282294E-02,    0.4579010833729E-05,    -0.5393883134503E-03,    0.249096222663,    0.000446732764266
7.36,  0.6440137386493E-01,    0.2464947596452E-02,    0.4677153590787E-05,    -0.5339244196019E-03,    0.240482692337,    0.000456307667394
7.37,  0.6440137386493E-01,    0.2377253472191E-02,    0.4769993135763E-05,    -0.5285049836911E-03,    0.231927168019,    0.000465365183977
7.38,  0.6440137386493E-01,    0.2290156632401E-02,    0.4857880055571E-05,    -0.5231302422637E-03,    0.223429915356,    0.000473939517617
7.39,  0.6440137386493E-01,    0.2203659391142E-02,    0.4939888862727E-05,    -0.5178002486237E-03,    0.214991160111,    0.000481940376851
7.4,  0.6440137386493E-01,    0.2117763622568E-02,    0.5016458404214E-05,    -0.5125151904873E-03,    0.206611085129,    0.000489410576021
7.41,  0.6440137386493E-01,    0.2032474553742E-02,    0.5085461202535E-05,    -0.5072751567046E-03,    0.198290200365,    0.000496142556345
7.42,  0.6440137386493E-01,    0.1947794099612E-02,    0.5146659647791E-05,    -0.5020802355447E-03,    0.190028692645,    0.00050211313637
7.43,  0.6440137386493E-01,    0.1863725200553E-02,    0.5201777895650E-05,    -0.4969305188195E-03,    0.181826848834,    0.000507490526405
7.44,  0.6440137386493E-01,    0.1780272194482E-02,    0.5250690817998E-05,    -0.4918260652437E-03,    0.173685092145,    0.000512262518829
7.45,  0.6440137386493E-01,    0.1697435908049E-02,    0.5293857843418E-05,    -0.4867669994112E-03,    0.165603503224,    0.000516473935943
7.46,  0.6440137386493E-01,    0.1615219044234E-02,    0.5329567848343E-05,    -0.4817532795443E-03,    0.157582345779,    0.000519957838863
7.47,  0.6440137386493E-01,    0.1533625173647E-02,    0.5357078634491E-05,    -0.4767849680721E-03,    0.149621968161,    0.000522641817999
7.48,  0.6440137386493E-01,    0.1452657916806E-02,    0.5377463614446E-05,    -0.4718621457231E-03,    0.141722723591,    0.000524630596531
7.49,  0.6440137386493E-01,    0.1372316308708E-02,    0.5392299983272E-05,    -0.4669847710309E-03,    0.133884517923,    0.000526078047148
7.5,  0.6440137386493E-01,    0.1292604143318E-02,    0.5398548237171E-05,    -0.4621527706793E-03,    0.126107721299,    0.000526687632895
7.51,  0.6440137386493E-01,    0.1213523692282E-02,    0.5399131595427E-05,    -0.4573662611422E-03,    0.118392555345,    0.000526744545895
7.52,  0.6440137386493E-01,    0.1135077284215E-02,    0.5389276681573E-05,    -0.4526249285398E-03,    0.11073924724,    0.000525783090885
7.53,  0.6440137386493E-01,    0.1057268805961E-02,    0.5370576939430E-05,    -0.4479288356729E-03,    0.103148176191,    0.000523958725798
7.54,  0.6440137386493E-01,    0.9800991289150E-03,    0.5343744373118E-05,    -0.4432779385365E-03,    0.0956194272112,    0.000521340914451
7.55,  0.6440137386493E-01,    0.9035713678688E-03,    0.5309791351025E-05,    -0.4386720560629E-03,    0.0881533041823,    0.00051802842449
7.56,  0.6440137386493E-01,    0.8276874043329E-03,    0.5265507588762E-05,    -0.4341109109544E-03,    0.0807499906666,    0.00051370805744
7.57,  0.6440137386493E-01,    0.7524473859848E-03,    0.5211917097904E-05,    -0.4295945426975E-03,    0.0734095010717,    0.000508479716869
7.58,  0.6440137386493E-01,    0.6778548106119E-03,    0.5149935983582E-05,    -0.4251227410395E-03,    0.0661321766451,    0.000502432778886
7.59,  0.6440137386493E-01,    0.6039097943351E-03,    0.5078696884464E-05,    -0.4206953123783E-03,    0.0589180287156,    0.000495482622875
7.6,  0.6440137386493E-01,    0.5306151363863E-03,    0.4994824575819E-05,    -0.4163117050387E-03,    0.0517673303792,    0.000487299958616
7.61,  0.6440137386493E-01,    0.4579756064676E-03,    0.4898292641126E-05,    -0.4119718381149E-03,    0.0446805469724,    0.00047788220889
7.62,  0.6440137386493E-01,    0.3859904389779E-03,    0.4791684846690E-05,    -0.4076756259159E-03,    0.0376576038027,    0.000467481448458
7.63,  0.6440137386493E-01,    0.3146593339629E-03,    0.4673539862287E-05,    -0.4034225712746E-03,    0.0306984716061,    0.000455955108516
7.64,  0.6440137386493E-01,    0.2439842147741E-03,    0.4543581004756E-05,    -0.3992123602759E-03,    0.0238033380267,    0.000443276195586
7.65,  0.6440137386493E-01,    0.1739632197409E-03,    0.4404265396040E-05,    -0.3950447295102E-03,    0.0169720214381,    0.000429684428882
7.66,  0.6440137386493E-01,    0.1045998446107E-03,    0.4251809008616E-05,    -0.3909190540768E-03,    0.0102048628888,    0.000414810634987
7.67,  0.6440137386493E-01,    0.3589725285621E-04,    0.4087465227665E-05,    -0.3868350884352E-03,    0.00350217101036,    0.000398777095382
7.68,  0.6440137386493E-01,    -0.3214860656266E-04,    0.3909907729138E-05,    -0.3827921841705E-03,    -0.00313644942075,    0.000381454412599
7.69,  0.6440137386493E-01,    -0.9953168733688E-04,    0.3716398564748E-05,    -0.3787897627612E-03,    -0.00971040852067,    0.000362575469732
7.7,  0.6440137386493E-01,    -0.1662537312441E-03,    0.3513780544995E-05,    -0.3748276253671E-03,    -0.0162198762189,    0.000342807858048
7.71,  0.6440137386493E-01,    -0.2323175443200E-03,    0.3296297871212E-05,    -0.3709048580666E-03,    -0.0226651262751,    0.000321590036216
7.72,  0.6440137386493E-01,    -0.2977181942161E-03,    0.3064273495201E-05,    -0.3670209515271E-03,    -0.0290456774845,    0.000298953511727
7.73,  0.6440137386493E-01,    -0.3624620529779E-03,    0.2821153909231E-05,    -0.3631751853100E-03,    -0.03536215151,    0.00027523452773
7.74,  0.6440137386493E-01,    -0.4265435883546E-03,    0.2563517747134E-05,    -0.3593669082850E-03,    -0.04161400862,    0.000250099292403
7.75,  0.6440137386493E-01,    -0.4899635942679E-03,    0.2291691959285E-05,    -0.3555952630973E-03,    -0.04780132627,    0.000223579703345
7.76,  0.6440137386493E-01,    -0.5527261552584E-03,    0.2005171337425E-05,    -0.3518593774365E-03,    -0.053924502952,    0.000195626471944
7.77,  0.6440137386493E-01,    -0.6148317095535E-03,    0.1702217320702E-05,    -0.3481584305391E-03,    -0.0599835814199,    0.000166069982508
7.78,  0.6440137386493E-01,    -0.6762789086013E-03,    0.1386473557135E-05,    -0.3444915599488E-03,    -0.0659784301074,    0.000135265712891
7.79,  0.6440137386493E-01,    -0.7370657656804E-03,    0.1055612209639E-05,    -0.3408575583957E-03,    -0.0719088551883,    0.000102986557038
7.8,  0.6440137386493E-01,    -0.7971951053994E-03,    0.7116784111628E-06,    -0.3372557092206E-03,    -0.0777751322341,    6.94320401134e-05
7.81,  0.6440137386493E-01,    -0.8566707495289E-03,    0.3503955603116E-06,    -0.3336847878641E-03,    -0.0835776341004,    3.41849327133e-05
7.82,  0.6440137386493E-01,    -0.9154940782995E-03,    -0.2892806073504E-07,    -0.3301435939234E-03,    -0.0893164954439,    -2.82224982781e-06
7.83,  0.6440137386493E-01,    -0.9736684692466E-03,    -0.4266010360347E-06,    -0.3266309783804E-03,    -0.0949920457802,    -4.16196132717e-05
7.84,  0.6440137386493E-01,    -0.1031196568269E-02,    -0.8435155141127E-06,    -0.3231455502719E-03,    -0.100604543246,    -8.22941964988e-05
7.85,  0.6440137386493E-01,    -0.1088083081078E-02,    -0.1279136038417E-05,    -0.3196860347663E-03,    -0.106154446934,    -0.000124793759846
7.86,  0.6440137386493E-01,    -0.1144332182969E-02,    -0.1731570051781E-05,    -0.3162510497053E-03,    -0.111642164192,    -0.000168933663588
7.87,  0.6440137386493E-01,    -0.1199944679821E-02,    -0.2203294901854E-05,    -0.3128390208062E-03,    -0.117067773641,    -0.000214955600181
7.88,  0.6440137386493E-01,    -0.1254929339810E-02,    -0.2693025812302E-05,    -0.3094483551992E-03,    -0.122432130713,    -0.00026273422559
7.89,  0.6440137386493E-01,    -0.1309289100401E-02,    -0.3202312982720E-05,    -0.3060773757764E-03,    -0.12773552199,    -0.000312420778802
7.9,  0.6440137386493E-01,    -0.1363028945508E-02,    -0.3736193999571E-05,    -0.3027241608802E-03,    -0.132978433708,    -0.000364506731665
7.91,  0.6440137386493E-01,    -0.1416158415826E-02,    -0.4286149120280E-05,    -0.2993871783677E-03,    -0.138161796666,    -0.000418160889783
7.92,  0.6440137386493E-01,    -0.1468682062799E-02,    -0.4854372494036E-05,    -0.2960643283419E-03,    -0.143286054907,    -0.000473597316491
7.93,  0.6440137386493E-01,    -0.1520604746015E-02,    -0.5443902740114E-05,    -0.2927535857793E-03,    -0.148351682538,    -0.00053111246245
7.94,  0.6440137386493E-01,    -0.1571936508124E-02,    -0.6053821352405E-05,    -0.2894529019426E-03,    -0.153359659329,    -0.000590616717308
7.95,  0.6440137386493E-01,    -0.1622686059202E-02,    -0.6684677842301E-05,    -0.2861600597025E-03,    -0.158310835044,    -0.000652163691932
7.96,  0.6440137386493E-01,    -0.1672860124859E-02,    -0.7341203414946E-05,    -0.2828726406835E-03,    -0.16320586584,    -0.000716214967312
7.97,  0.6440137386493E-01,    -0.1722470472541E-02,    -0.8021224703662E-05,    -0.2795883032026E-03,    -0.16804589976,    -0.000782558507674
7.98,  0.6440137386493E-01,    -0.1771527668614E-02,    -0.8723579211565E-05,    -0.2763045060755E-03,    -0.17283196767,    -0.000851080898689
7.99,  0.6440137386493E-01,    -0.1820045552633E-02,    -0.9448826555947E-05,    -0.2730185682224E-03,    -0.177565419769,    -0.000921836737166
8.0,  0.6440137386493E-01,    -0.1868035431020E-02,    -0.1019842406200E-04,    -0.2697276834103E-03,    -0.182247359124,    -0.000994968201171
8.01,  0.6440137386493E-01,    -0.1915513402511E-02,    -0.1097215233968E-04,    -0.2664291791950E-03,    -0.186879356343,    -0.0010704538868
8.02,  0.6440137386493E-01,    -0.1962496309253E-02,    -0.1176876385321E-04,    -0.2631200091077E-03,    -0.191463054561,    -0.00114817208324
8.03,  0.6440137386493E-01,    -0.2008998491104E-02,    -0.1258613078265E-04,    -0.2597971546366E-03,    -0.195999852791,    -0.00122791519831
8.04,  0.6440137386493E-01,    -0.2055038587432E-02,    -0.1342251203176E-04,    -0.2564573673960E-03,    -0.200491569506,    -0.00130951336895
8.05,  0.6440137386493E-01,    -0.2100634493589E-02,    -0.1427640581332E-04,    -0.2530973980141E-03,    -0.204939950594,    -0.00139282007935
8.06,  0.6440137386493E-01,    -0.2145805827559E-02,    -0.1514418658447E-04,    -0.2497139005894E-03,    -0.209346910006,    -0.001477481618
8.07,  0.6440137386493E-01,    -0.2190569916756E-02,    -0.1602887852580E-04,    -0.2463034615239E-03,    -0.21371413822,    -0.00156379302691
8.08,  0.6440137386493E-01,    -0.2234952058302E-02,    -0.1692534141836E-04,    -0.2428624505156E-03,    -0.218044103249,    -0.0016512528213
8.09,  0.6440137386493E-01,    -0.2278972532691E-02,    -0.1782976394925E-04,    -0.2393872079270E-03,    -0.222338783677,    -0.00173948916578


==> data/vol-bump-case-quad.csv <==
ne, volNEFEM, volQuad, errorNEFEM, errorQuad
2, 2.23671731E+01, 2.24290272E+01, 2.23563455E-04, 2.98957810E-03
8, 2.23627501E+01, 2.23777969E+01, 4.57740960E-05, 6.98642493E-04
32, 2.23623914E+01, 2.23662383E+01, 9.73361598E-06, 1.81760721E-04
128, 2.23622185E+01, 2.23630199E+01, 2.00180949E-06, 3.78391127E-05
512, 2.23621833E+01, 2.23623549E+01, 4.27722805E-07, 8.10139541E-06
2048, 2.23621759E+01, 2.23622152E+01, 9.68068535E-08, 1.85423887E-06


==> data/vol-bump-case.csv <==
ne,volNEFEM,volSFEM,errorNEFEM,errorSFEM
2, 2.23671731E+01, 2.40000000E+01, 2.23563455E-04, 7.32409239E-02
8, 2.23627501E+01, 2.28452995E+01, 4.57740960E-05, 2.16045976E-02
32, 2.23623914E+01, 2.24880339E+01, 9.73361598E-06, 5.62826165E-03
128, 2.23622185E+01, 2.23939641E+01, 2.00180949E-06, 1.42161335E-03
512, 2.23621833E+01, 2.23701418E+01, 4.27722805E-07, 3.56318885E-04
2048, 2.23621759E+01, 2.23641670E+01, 9.68068535E-08, 8.91355570E-05

